Alternating minimal energy methods for linear systems in higher dimensions. Part I: SPD systems

We introduce a family of numerical algorithms for the solution of linear system in higher dimensions with the matrix and right hand side given and the solution sought in the tensor train format. The proposed methods are rank--adaptive and follow the alternating directions framework, but in contrast to ALS methods, in each iteration a tensor subspace is enlarged by a set of vectors chosen similarly to the steepest descent algorithm. The convergence is analyzed in the presence of approximation errors and the geometrical convergence rate is estimated and related to the one of the steepest descent. The complexity of the presented algorithms is linear in the mode size and dimension and the convergence demonstrated in the numerical experiments is comparable to the one of the DMRG--type algorithm.

==> box/dat/conv_lp16_alsx.dat <==
   6.2500000e-02   2.3129000e-02   6.1917427e-04
   1.2500000e-01   3.4361000e-02   6.1151394e-04
   1.8750000e-01   4.5382000e-02   6.0273994e-04
   2.5000000e-01   5.6768000e-02   5.9243813e-04
   3.1250000e-01   6.8656000e-02   5.8219461e-04
   3.7500000e-01   8.0311000e-02   5.7072118e-04
   4.3750000e-01   9.2461000e-02   5.5771834e-04
   5.0000000e-01   1.0506800e-01   5.4264293e-04
   5.6250000e-01   1.1770300e-01   5.2537682e-04
   6.2500000e-01   1.3112100e-01   5.0514373e-04
   6.8750000e-01   1.4459700e-01   4.8086824e-04
   7.5000000e-01   1.5896600e-01   4.5132439e-04
   8.1250000e-01   1.7372100e-01   4.1104486e-04
   8.7500000e-01   1.8850200e-01   3.6283954e-04
   9.3750000e-01   2.0480400e-01   2.8594863e-04
   1.0000000e+00   2.1007500e-01   1.6354540e-04
   1.0625000e+00   3.2584200e-01   1.2144274e-04
   1.1250000e+00   4.1084200e-01   1.1350443e-04
   1.1875000e+00   4.9833900e-01   1.0553412e-04
   1.2500000e+00   5.8599400e-01   9.7646702e-05
   1.3125000e+00   6.7482700e-01   8.9700243e-05
   1.3750000e+00   7.6506500e-01   8.1802027e-05
   1.4375000e+00   8.5532000e-01   7.3832965e-05
   1.5000000e+00   9.4764800e-01   6.6020275e-05
   1.5625000e+00   1.0396350e+00   5.8128170e-05
   1.6250000e+00   1.1316860e+00   5.0340768e-05
   1.6875000e+00   1.2252360e+00   4.2697173e-05
   1.7500000e+00   1.3200620e+00   3.4803492e-05
   1.8125000e+00   1.4136350e+00   2.4476048e-05
   1.8750000e+00   1.5065390e+00   1.6262210e-05
   1.9375000e+00   1.5968420e+00   9.4261665e-06
   2.0000000e+00   1.6380330e+00   1.4955410e-06
   2.0625000e+00   1.8486070e+00   1.2969810e-06
   2.1250000e+00   2.0464990e+00   1.2019592e-06
   2.1875000e+00   2.2441410e+00   1.1064677e-06
   2.2500000e+00   2.4417440e+00   1.0111305e-06
   2.3125000e+00   2.6365020e+00   9.1838847e-07
   2.3750000e+00   2.8326900e+00   8.2999278e-07
   2.4375000e+00   3.0244970e+00   7.4840042e-07
   2.5000000e+00   3.2133800e+00   6.7297765e-07
   2.5625000e+00   3.4039290e+00   6.0442471e-07
   2.6250000e+00   3.5908150e+00   5.4050597e-07
   2.6875000e+00   3.7743860e+00   4.7794068e-07
   2.7500000e+00   3.9544110e+00   4.1375741e-07
   2.8125000e+00   4.1363150e+00   3.4843519e-07
   2.8750000e+00   4.3052170e+00   2.5344409e-07
   2.9375000e+00   4.4575480e+00   2.8432624e-08
   3.0000000e+00   4.4631990e+00   5.2523104e-09
   3.0625000e+00   4.6983190e+00   1.7615210e-08
   3.1250000e+00   4.7371750e+00   1.7266741e-08
   3.1875000e+00   4.7758760e+00   1.6722352e-08
   3.2500000e+00   4.8147710e+00   1.5981787e-08
   3.3125000e+00   4.8504260e+00   1.5138395e-08
   3.3750000e+00   4.8835380e+00   1.4228004e-08
   3.4375000e+00   4.9138200e+00   1.3292576e-08
   3.5000000e+00   4.9444670e+00   1.2287962e-08
   3.5625000e+00   4.9748980e+00   1.1199923e-08
   3.6250000e+00   5.0053750e+00   1.0038111e-08
   3.6875000e+00   5.0332720e+00   8.8112292e-09
   3.7500000e+00   5.0611580e+00   7.4939988e-09
   3.8125000e+00   5.0866750e+00   6.1399494e-09
   3.8750000e+00   5.1123250e+00   4.8761041e-09
   3.9375000e+00   5.1401540e+00   3.4218350e-09
   4.0000000e+00   5.1437870e+00   3.4136241e-09
   4.0625000e+00   5.3794170e+00   1.6461309e-08
   4.1250000e+00   5.4039860e+00   1.6194525e-08
   4.1875000e+00   5.4300040e+00   1.5709301e-08
   4.2500000e+00   5.4556720e+00   1.5035341e-08
   4.3125000e+00   5.4834960e+00   1.4251050e-08
   4.3750000e+00   5.5113730e+00   1.3392400e-08
   4.4375000e+00   5.5393850e+00   1.2505602e-08
   4.5000000e+00   5.5674420e+00   1.1579271e-08
   4.5625000e+00   5.5954840e+00   1.0576741e-08
   4.6250000e+00   5.6234940e+00   9.4826144e-09
   4.6875000e+00   5.6517140e+00   8.3112522e-09
   4.7500000e+00   5.6773890e+00   7.1346281e-09
   4.8125000e+00   5.7030380e+00   5.9203040e-09
   4.8750000e+00   5.7286690e+00   4.7566134e-09
   4.9375000e+00   5.7540390e+00   3.4578914e-09
   5.0000000e+00   5.7576120e+00   3.4505314e-09


==> box/dat/conv_lp16_dmrg.dat <==
   6.6666667e-02   2.6380700e-01   7.2304914e-04
   1.3333333e-01   9.8335200e-01   7.1706347e-04
   2.0000000e-01   1.7418170e+00   7.1037128e-04
   2.6666667e-01   2.7699420e+00   7.0282555e-04
   3.3333333e-01   3.8257250e+00   6.9423295e-04
   4.0000000e-01   4.9881340e+00   6.8433324e-04
   4.6666667e-01   6.2147760e+00   6.7276615e-04
   5.3333333e-01   7.5729070e+00   6.5901594e-04
   6.0000000e-01   8.9577250e+00   6.4231251e-04
   6.6666667e-01   1.0770571e+01   6.2144270e-04
   7.3333333e-01   1.2789615e+01   5.9435381e-04
   8.0000000e-01   1.4940197e+01   5.5720594e-04
   8.6666667e-01   1.7362407e+01   5.0161865e-04
   9.3333333e-01   2.1212550e+01   4.0338862e-04
   1.0000000e+00   2.4797219e+01   4.1614035e-05
   1.0666667e+00   2.5826059e+01   4.1614029e-05
   1.1333333e+00   5.0557138e+01   4.1613878e-05
   1.2000000e+00   8.1637857e+01   4.1611288e-05
   1.2666667e+00   1.1946590e+02   4.1577467e-05
   1.3333333e+00   1.5991775e+02   4.1495001e-05
   1.4000000e+00   2.0268740e+02   4.1325966e-05
   1.4666667e+00   2.4120150e+02   4.0974851e-05
   1.5333333e+00   2.8475250e+02   4.0086265e-05
   1.6000000e+00   3.2916662e+02   3.8913785e-05
   1.6666667e+00   3.7340649e+02   3.7403645e-05
   1.7333333e+00   4.1772283e+02   3.5475431e-05
   1.8000000e+00   4.6176116e+02   3.2974962e-05
   1.8666667e+00   4.9833919e+02   2.9642348e-05
   1.9333333e+00   5.3487276e+02   2.1114383e-05
   2.0000000e+00   5.3936665e+02   9.5929969e-09
   2.0666667e+00   5.3975905e+02   9.3832863e-09
   2.1333333e+00   5.4464047e+02   9.3731817e-09
   2.2000000e+00   5.5018873e+02   9.3256865e-09
   2.2666667e+00   5.5648368e+02   9.2244103e-09
   2.3333333e+00   5.6364544e+02   9.0177837e-09
   2.4000000e+00   5.7130974e+02   8.6701180e-09
   2.4666667e+00   5.7999422e+02   8.1365259e-09
   2.5333333e+00   5.8869798e+02   7.4829210e-09
   2.6000000e+00   5.9740442e+02   6.7467130e-09
   2.6666667e+00   6.0553998e+02   6.2645788e-09
   2.7333333e+00   6.1367527e+02   5.7820200e-09
   2.8000000e+00   6.2132717e+02   5.3609944e-09
   2.8666667e+00   6.2894967e+02   4.9014242e-09
   2.9333333e+00   6.3404309e+02   4.7812082e-09
   3.0000000e+00   6.3450623e+02   2.3483420e-09
   3.0666667e+00   6.3463995e+02   2.3483028e-09
   3.1333333e+00   6.3922952e+02   2.3383212e-09
   3.2000000e+00   6.4382105e+02   2.3297336e-09
   3.2666667e+00   6.4712721e+02   2.3296847e-09
   3.3333333e+00   6.5169439e+02   2.3225730e-09
   3.4000000e+00   6.5497423e+02   2.3223738e-09
   3.4666667e+00   6.5953811e+02   2.3154648e-09
   3.5333333e+00   6.6282222e+02   2.3154076e-09
   3.6000000e+00   6.6609852e+02   2.3154529e-09
   3.6666667e+00   6.6937205e+02   2.3154417e-09
   3.7333333e+00   6.7265129e+02   2.3153088e-09
   3.8000000e+00   6.7593476e+02   2.3153744e-09
   3.8666667e+00   6.7921375e+02   2.3154014e-09
   3.9333333e+00   6.8380455e+02   2.3049186e-09
   4.0000000e+00   6.8395139e+02   2.3049224e-09
   4.0666667e+00   6.8409733e+02   2.3047350e-09
   4.1333333e+00   6.8737238e+02   2.3047760e-09
   4.2000000e+00   6.9065809e+02   2.3048581e-09
   4.2666667e+00   6.9395702e+02   2.3046649e-09
   4.3333333e+00   6.9724134e+02   2.3047462e-09
   4.4000000e+00   7.0052377e+02   2.3045945e-09
   4.4666667e+00   7.0381405e+02   2.3047660e-09
   4.5333333e+00   7.0709179e+02   2.3047058e-09
   4.6000000e+00   7.1037567e+02   2.3046550e-09
   4.6666667e+00   7.1366253e+02   2.3048754e-09
   4.7333333e+00   7.1694237e+02   2.3047603e-09
   4.8000000e+00   7.2022563e+02   2.3047693e-09
   4.8666667e+00   7.2351842e+02   2.3046939e-09
   4.9333333e+00   7.2681070e+02   2.3047650e-09
   5.0000000e+00   7.2694515e+02   2.3048216e-09


==> box/dat/conv_lp16_sd.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   6.1400000e-04   0.0000000e+00
   2.0000000e+00   1.3920000e-03   0.0000000e+00
   3.0000000e+00   1.9960000e-03   0.0000000e+00
   4.0000000e+00   2.6450000e-03   0.0000000e+00
   5.0000000e+00   3.2700000e-03   0.0000000e+00
   6.0000000e+00   3.8550000e-03   0.0000000e+00
   7.0000000e+00   4.4450000e-03   0.0000000e+00
   8.0000000e+00   5.0220000e-03   0.0000000e+00
   9.0000000e+00   5.6070000e-03   0.0000000e+00
   1.0000000e+01   6.3110000e-03   0.0000000e+00


==> box/dat/conv_lp16_tail.dat <==
   6.2500000e-02   1.1630000e-02   7.2844229e-04
   1.2500000e-01   2.7047000e-02   7.2305025e-04
   1.8750000e-01   4.2540000e-02   7.1706855e-04
   2.5000000e-01   5.8224000e-02   7.1038657e-04
   3.1250000e-01   7.3609000e-02   7.0286297e-04
   3.7500000e-01   8.9114000e-02   6.9431431e-04
   4.3750000e-01   1.0451900e-01   6.8449747e-04
   5.0000000e-01   1.2004900e-01   6.7308303e-04
   5.6250000e-01   1.3549500e-01   6.5961222e-04
   6.2500000e-01   1.5098700e-01   6.4342436e-04
   6.8750000e-01   1.6647700e-01   6.2352822e-04
   7.5000000e-01   1.8189300e-01   5.9835789e-04
   8.1250000e-01   1.9751900e-01   5.6526018e-04
   8.7500000e-01   2.1307100e-01   5.1927691e-04
   9.3750000e-01   2.2859300e-01   4.4956538e-04
   1.0000000e+00   2.3842500e-01   3.2355385e-04
   1.0625000e+00   2.9881600e-01   2.8505030e-04
   1.1250000e+00   3.3840200e-01   2.7640579e-04
   1.1875000e+00   3.7777400e-01   2.7167714e-04
   1.2500000e+00   4.2075900e-01   2.5566723e-04
   1.3125000e+00   4.6503600e-01   2.4571059e-04
   1.3750000e+00   5.1317400e-01   2.1077186e-04
   1.4375000e+00   5.6808500e-01   1.9919829e-04
   1.5000000e+00   6.2514800e-01   1.7820392e-04
   1.5625000e+00   6.7757700e-01   1.5526242e-04
   1.6250000e+00   7.2966700e-01   1.3668444e-04
   1.6875000e+00   7.8222700e-01   1.2081548e-04
   1.7500000e+00   8.4096500e-01   9.7702665e-05
   1.8125000e+00   9.0235200e-01   7.9826124e-05
   1.8750000e+00   9.5832000e-01   5.9032312e-05
   1.9375000e+00   1.0176860e+00   2.9934558e-05
   2.0000000e+00   1.0290940e+00   2.2402056e-05
   2.0625000e+00   1.1342810e+00   2.0141210e-05
   2.1250000e+00   1.3176690e+00   1.8273414e-05
   2.1875000e+00   1.4810280e+00   1.6495134e-05
   2.2500000e+00   1.6539650e+00   1.4158255e-05
   2.3125000e+00   1.8377990e+00   1.1205319e-05
   2.3750000e+00   2.0099230e+00   9.7414279e-06
   2.4375000e+00   2.1846340e+00   8.0747454e-06
   2.5000000e+00   2.3562260e+00   6.7350766e-06
   2.5625000e+00   2.5232230e+00   5.5451819e-06
   2.6250000e+00   2.6852190e+00   4.5535102e-06
   2.6875000e+00   2.8754610e+00   3.5948186e-06
   2.7500000e+00   3.0281560e+00   2.6899749e-06
   2.8125000e+00   3.2023460e+00   1.8525416e-06
   2.8750000e+00   3.3481000e+00   1.2205905e-06
   2.9375000e+00   3.5069500e+00   2.6737045e-07
   3.0000000e+00   3.5152300e+00   2.4837880e-07
   3.0625000e+00   3.6613960e+00   1.9134201e-07
   3.1250000e+00   3.7870600e+00   1.4949206e-07
   3.1875000e+00   3.9189040e+00   8.2214675e-08
   3.2500000e+00   4.0148770e+00   6.2774751e-08
   3.3125000e+00   4.1026040e+00   5.1242193e-08
   3.3750000e+00   4.1867750e+00   3.6632086e-08
   3.4375000e+00   4.2672670e+00   2.9137003e-08
   3.5000000e+00   4.3408480e+00   2.3580355e-08
   3.5625000e+00   4.4073260e+00   2.0293235e-08
   3.6250000e+00   4.4704360e+00   1.7530709e-08
   3.6875000e+00   4.5306950e+00   1.5215378e-08
   3.7500000e+00   4.5887950e+00   1.3750177e-08
   3.8125000e+00   4.6396240e+00   1.1991436e-08
   3.8750000e+00   4.6946070e+00   1.0332504e-08
   3.9375000e+00   4.7403530e+00   8.6197170e-09
   4.0000000e+00   4.7453650e+00   6.6613320e-09
   4.0625000e+00   4.9077490e+00   7.9712541e-09
   4.1250000e+00   4.9474420e+00   9.4387147e-09
   4.1875000e+00   4.9871170e+00   1.0907484e-08
   4.2500000e+00   5.0268400e+00   1.2148923e-08
   4.3125000e+00   5.0693740e+00   1.3099306e-08
   4.3750000e+00   5.1121040e+00   4.0182506e-09
   4.4375000e+00   5.1465070e+00   3.8837064e-09
   4.5000000e+00   5.1786620e+00   3.7622298e-09
   4.5625000e+00   5.2131670e+00   3.6256181e-09
   4.6250000e+00   5.2453390e+00   3.4576268e-09
   4.6875000e+00   5.2772210e+00   1.2916641e-08
   4.7500000e+00   5.3175550e+00   1.1778930e-08
   4.8125000e+00   5.3573670e+00   1.0349218e-08
   4.8750000e+00   5.3946750e+00   8.4502434e-09
   4.9375000e+00   5.4323740e+00   6.0622042e-09
   5.0000000e+00   5.4376120e+00   2.5916977e-09


==> box/dat/conv_lp16_xalsv.dat <==
   6.2500000e-02   1.9712000e-02   6.1958000e-04
   1.2500000e-01   3.0573000e-02   6.1161618e-04
   1.8750000e-01   4.1458000e-02   6.0292525e-04
   2.5000000e-01   5.2369000e-02   5.9339162e-04
   3.1250000e-01   6.3037000e-02   5.8287242e-04
   3.7500000e-01   7.3807000e-02   5.7118867e-04
   4.3750000e-01   8.4753000e-02   5.5811243e-04
   5.0000000e-01   9.5459000e-02   5.4334803e-04
   5.6250000e-01   1.0613400e-01   5.2650326e-04
   6.2500000e-01   1.1690500e-01   5.0704367e-04
   6.8750000e-01   1.2790000e-01   4.8421607e-04
   7.5000000e-01   1.3871500e-01   4.5691205e-04
   8.1250000e-01   1.4948300e-01   4.2340185e-04
   8.7500000e-01   1.6041600e-01   3.8074627e-04
   9.3750000e-01   1.7111200e-01   3.2321372e-04
   1.0000000e+00   1.7388000e-01   2.3610664e-04
   1.0625000e+00   3.1013600e-01   1.8195857e-04
   1.1250000e+00   3.3617200e-01   1.7171038e-04
   1.1875000e+00   3.6214900e-01   1.6217181e-04
   1.2500000e+00   3.8858800e-01   1.5247723e-04
   1.3125000e+00   4.1538200e-01   1.4262559e-04
   1.3750000e+00   4.4240800e-01   1.3262287e-04
   1.4375000e+00   4.7011800e-01   1.2247877e-04
   1.5000000e+00   4.9795400e-01   1.1220676e-04
   1.5625000e+00   5.2623900e-01   1.0182469e-04
   1.6250000e+00   5.5475400e-01   9.1355367e-05
   1.6875000e+00   5.8334900e-01   8.0826883e-05
   1.7500000e+00   6.1207700e-01   7.0271565e-05
   1.8125000e+00   6.4094800e-01   5.9720846e-05
   1.8750000e+00   6.6958400e-01   4.9187490e-05
   1.9375000e+00   6.9905700e-01   3.3453529e-05
   2.0000000e+00   7.0906600e-01   2.7697919e-05
   2.0625000e+00   8.9362000e-01   2.1760545e-05
   2.1250000e+00   9.1796300e-01   2.0734498e-05
   2.1875000e+00   9.4311400e-01   1.9744184e-05
   2.2500000e+00   9.6876000e-01   1.8753063e-05
   2.3125000e+00   9.9592800e-01   1.7699212e-05
   2.3750000e+00   1.0242200e+00   1.6619127e-05
   2.4375000e+00   1.0523530e+00   1.5737246e-05
   2.5000000e+00   1.0785060e+00   1.5016452e-05
   2.5625000e+00   1.1038790e+00   1.4393225e-05
   2.6250000e+00   1.1278440e+00   1.3850990e-05
   2.6875000e+00   1.1509250e+00   1.3377176e-05
   2.7500000e+00   1.1733550e+00   1.2962479e-05
   2.8125000e+00   1.1951870e+00   1.2598059e-05
   2.8750000e+00   1.2174000e+00   1.2188208e-05
   2.9375000e+00   1.2371270e+00   1.1953531e-05
   3.0000000e+00   1.2472300e+00   1.1930448e-05
   3.0625000e+00   1.5838850e+00   1.0485764e-05
   3.1250000e+00   1.6026590e+00   1.0271938e-05
   3.1875000e+00   1.6221930e+00   1.0139707e-05
   3.2500000e+00   1.6424150e+00   9.9655389e-06
   3.3125000e+00   1.6634690e+00   9.7878970e-06
   3.3750000e+00   1.6868430e+00   9.6027341e-06
   3.4375000e+00   1.7108540e+00   9.3072247e-06
   3.5000000e+00   1.7352050e+00   8.8715078e-06
   3.5625000e+00   1.7595940e+00   8.3823391e-06
   3.6250000e+00   1.7831810e+00   7.8911624e-06
   3.6875000e+00   1.8063420e+00   7.4072174e-06
   3.7500000e+00   1.8292530e+00   6.9262223e-06
   3.8125000e+00   1.8524460e+00   6.4538579e-06
   3.8750000e+00   1.8761940e+00   6.0322533e-06
   3.9375000e+00   1.8964340e+00   5.9503855e-06
   4.0000000e+00   1.9061580e+00   5.9309518e-06
   4.0625000e+00   2.4956930e+00   5.3464398e-06
   4.1250000e+00   2.5127480e+00   5.2836114e-06
   4.1875000e+00   2.5289960e+00   5.2203827e-06
   4.2500000e+00   2.5467220e+00   5.1555845e-06
   4.3125000e+00   2.5648650e+00   5.0758611e-06
   4.3750000e+00   2.5825090e+00   5.0317090e-06
   4.4375000e+00   2.5986450e+00   5.0357767e-06
   4.5000000e+00   2.6136550e+00   5.0299091e-06
   4.5625000e+00   2.6279530e+00   5.0106205e-06
   4.6250000e+00   2.6415680e+00   4.9884199e-06
   4.6875000e+00   2.6544420e+00   4.9736586e-06
   4.7500000e+00   2.6672970e+00   4.9688458e-06
   4.8125000e+00   2.6797520e+00   4.9687756e-06
   4.8750000e+00   2.6921150e+00   4.9682703e-06
   4.9375000e+00   2.7037730e+00   4.9611361e-06
   5.0000000e+00   2.7135110e+00   4.9573486e-06


==> box/dat/conv_lp16_xv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0900000e-02   6.1958000e-04
   2.0000000e+00   7.0744000e-02   5.7413579e-04
   3.0000000e+00   1.2155300e-01   5.5258685e-04
   4.0000000e+00   1.8753600e-01   5.3865966e-04
   5.0000000e+00   3.4429200e-01   5.2642766e-04
   6.0000000e+00   6.5946600e-01   5.1721298e-04
   7.0000000e+00   1.2058730e+00   5.1214997e-04
   8.0000000e+00   2.0719370e+00   5.0852841e-04
   9.0000000e+00   3.2926620e+00   5.0566361e-04
   1.0000000e+01   4.9381600e+00   5.0278010e-04


==> box/dat/conv_lp2_alsx.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   2.4041000e-02   2.0066385e-03
   2.0000000e+00   6.1798000e-02   6.0814041e-06
   3.0000000e+00   1.2439100e-01   1.6800796e-06
   4.0000000e+00   2.4909200e-01   1.8079723e-06
   5.0000000e+00   2.6360500e-01   1.8075829e-06
   6.0000000e+00   2.7743600e-01   1.8075318e-06
   7.0000000e+00   2.9164100e-01   1.8074517e-06
   8.0000000e+00   3.0592000e-01   1.8074031e-06
   9.0000000e+00   3.1983600e-01   1.8075215e-06
   1.0000000e+01   3.3391300e-01   1.8072078e-06


==> box/dat/conv_lp2_dmrg.dat <==
   1.0000000e+00   3.8701800e-01   3.1233203e-03
   2.0000000e+00   7.7582600e-01   1.5982002e-05
   3.0000000e+00   1.1581170e+00   8.5378556e-08
   4.0000000e+00   1.2468290e+00   2.4760802e-08
   5.0000000e+00   1.2730210e+00   2.4674452e-08


==> box/dat/conv_lp2_sd.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   6.1400000e-04   6.9900988e-01
   2.0000000e+00   1.3920000e-03   6.0330107e-01
   3.0000000e+00   1.9960000e-03   5.5473160e-01
   4.0000000e+00   2.6450000e-03   5.2638384e-01
   5.0000000e+00   3.2700000e-03   5.0581040e-01
   6.0000000e+00   3.8550000e-03   4.8885637e-01
   7.0000000e+00   4.4450000e-03   4.7441998e-01
   8.0000000e+00   5.0220000e-03   4.6182978e-01
   9.0000000e+00   5.6070000e-03   4.5068140e-01
   1.0000000e+01   6.3110000e-03   4.4067870e-01


==> box/dat/conv_lp2_tail.dat <==
   5.0000000e-01   3.3440000e-03   1.0676319e-02
   1.0000000e+00   1.3823000e-02   3.8337814e-03
   1.5000000e+00   3.5623000e-02   1.5565707e-04
   2.0000000e+00   4.6715000e-02   7.0284696e-06
   2.5000000e+00   6.3705000e-02   5.1655908e-07
   3.0000000e+00   6.8224000e-02   4.5698544e-08
   3.5000000e+00   7.5994000e-02   3.3413039e-07
   4.0000000e+00   7.9132000e-02   3.2915577e-08
   4.5000000e+00   8.6408000e-02   3.3330855e-07
   5.0000000e+00   8.9477000e-02   2.9129087e-08


==> box/dat/conv_lp2_xalsv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.4633000e-02   2.5546170e-03
   2.0000000e+00   3.0350000e-02   4.8528619e-05
   3.0000000e+00   6.8447000e-02   1.5612957e-05
   4.0000000e+00   1.0535800e-01   1.8290596e-06
   5.0000000e+00   1.4279600e-01   1.8115895e-06
   6.0000000e+00   1.8039300e-01   1.8131571e-06
   7.0000000e+00   2.1813100e-01   1.8102643e-06
   8.0000000e+00   2.5447500e-01   1.8125573e-06
   9.0000000e+00   2.8975200e-01   1.8104911e-06
   1.0000000e+01   3.2586300e-01   1.8091269e-06


==> box/dat/conv_lp2_xv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   8.9630000e-03   9.7555793e-03
   2.0000000e+00   2.1660000e-02   9.3135847e-03
   3.0000000e+00   3.1692000e-02   8.8467579e-03
   4.0000000e+00   4.2848000e-02   8.6006709e-03
   5.0000000e+00   5.7792000e-02   8.4279832e-03
   6.0000000e+00   7.3234000e-02   8.2674107e-03
   7.0000000e+00   8.8459000e-02   8.1269092e-03
   8.0000000e+00   1.0385500e-01   8.0427277e-03
   9.0000000e+00   1.1938700e-01   7.9747427e-03
   1.0000000e+01   1.3476800e-01   7.9190616e-03


==> box/dat/conv_lp3_alsx.dat <==
   3.3333333e-01   9.8820000e-03   6.1228747e-03
   6.6666667e-01   3.0863000e-02   5.5431479e-03
   1.0000000e+00   3.5769000e-02   1.5835867e-03
   1.3333333e+00   9.2693000e-02   8.1544314e-04
   1.6666667e+00   1.8543600e-01   6.0581451e-05
   2.0000000e+00   2.2432600e-01   5.4856091e-06
   2.3333333e+00   2.7426700e-01   3.0146782e-06
   2.6666667e+00   3.9160800e-01   2.6615616e-07
   3.0000000e+00   3.9507100e-01   1.6670110e-08
   3.3333333e+00   4.1897700e-01   1.8514383e-07
   3.6666667e+00   4.5191900e-01   2.4713242e-08
   4.0000000e+00   4.5429800e-01   1.8150569e-08
   4.3333333e+00   4.7844900e-01   1.8472404e-07
   4.6666667e+00   5.1154400e-01   1.8312006e-08
   5.0000000e+00   5.1392900e-01   1.2002727e-08


==> box/dat/conv_lp3_dmrg.dat <==
   5.0000000e-01   4.1478900e-01   6.3144489e-03
   1.0000000e+00   1.1433480e+00   1.0968367e-03
   1.5000000e+00   1.8792090e+00   1.0957780e-03
   2.0000000e+00   4.2363590e+00   4.8854245e-06
   2.5000000e+00   6.5722830e+00   2.4325031e-07
   3.0000000e+00   7.7820770e+00   1.0905061e-08
   3.5000000e+00   7.9727470e+00   1.0814270e-08
   4.0000000e+00   8.1714470e+00   1.0699940e-08
   4.5000000e+00   8.3694400e+00   1.0621991e-08
   5.0000000e+00   8.5611190e+00   1.0548225e-08


==> box/dat/conv_lp3_sd.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   5.7594000e-02   6.9436453e-01
   2.0000000e+00   1.1851800e-01   5.9852870e-01
   3.0000000e+00   1.7937600e-01   5.5116836e-01
   4.0000000e+00   2.4153400e-01   5.2237741e-01
   5.0000000e+00   3.0229300e-01   5.0119632e-01
   6.0000000e+00   3.6362300e-01   4.8461757e-01
   7.0000000e+00   4.2574100e-01   4.7153939e-01
   8.0000000e+00   4.8786900e-01   4.6063207e-01
   9.0000000e+00   5.5055200e-01   4.5110990e-01
   1.0000000e+01   6.1244500e-01   4.4251866e-01


==> box/dat/conv_lp3_tail.dat <==
   3.3333333e-01   3.6810000e-03   6.7071616e-03
   6.6666667e-01   1.9231000e-02   6.3182494e-03
   1.0000000e+00   2.8638000e-02   2.9370187e-03
   1.3333333e+00   5.0871000e-02   1.2112960e-03
   1.6666667e+00   1.0612500e-01   1.8716574e-04
   2.0000000e+00   1.1684500e-01   1.5178469e-05
   2.3333333e+00   1.3960700e-01   6.3171733e-06
   2.6666667e+00   2.8462300e-01   3.8370253e-07
   3.0000000e+00   2.8867200e-01   3.4861660e-08
   3.3333333e+00   3.0379500e-01   3.7722658e-07
   3.6666667e+00   3.4243300e-01   3.7612958e-07
   4.0000000e+00   3.4571000e-01   2.4277022e-08
   4.3333333e+00   3.6054900e-01   3.7546455e-07
   4.6666667e+00   3.9717300e-01   3.7597975e-07
   5.0000000e+00   4.0044000e-01   2.6584048e-08


==> box/dat/conv_lp3_xalsv.dat <==
   3.3333333e-01   7.3980000e-03   6.1720804e-03
   6.6666667e-01   1.6100000e-02   5.5697458e-03
   1.0000000e+00   1.8720000e-02   2.0616084e-03
   1.3333333e+00   4.7759000e-02   8.7057222e-04
   1.6666667e+00   7.7337000e-02   1.5194080e-04
   2.0000000e+00   8.6685000e-02   3.4813710e-05
   2.3333333e+00   1.1959100e-01   2.8800259e-05
   2.6666667e+00   1.4921200e-01   7.5781401e-06
   3.0000000e+00   1.5866700e-01   7.3838154e-06
   3.3333333e+00   1.9282900e-01   4.5985796e-06
   3.6666667e+00   2.1420600e-01   2.4348097e-06
   4.0000000e+00   2.2361000e-01   2.4207944e-06
   4.3333333e+00   2.5784200e-01   1.7939051e-06
   4.6666667e+00   2.8738100e-01   1.2196604e-06
   5.0000000e+00   2.9690200e-01   1.1715576e-06


==> box/dat/conv_lp3_xv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.0519000e-02   6.1720804e-03
   2.0000000e+00   2.0572000e-02   5.9198396e-03
   3.0000000e+00   3.1431000e-02   5.8032373e-03
   4.0000000e+00   4.4316000e-02   5.7213202e-03
   5.0000000e+00   5.9939000e-02   5.6634076e-03
   6.0000000e+00   7.9918000e-02   5.4941061e-03
   7.0000000e+00   1.0041600e-01   5.4390130e-03
   8.0000000e+00   1.2220500e-01   5.4007820e-03
   9.0000000e+00   1.4473100e-01   5.3749018e-03
   1.0000000e+01   1.6738600e-01   5.3567882e-03


==> box/dat/conv_lp4_dmrg.dat <==
   3.3333333e-01   4.2102900e-01   4.5812221e-03
   6.6666667e-01   2.3886390e+00   4.2355168e-03
   1.0000000e+00   5.4606020e+00   1.1582396e-04
   1.3333333e+00   8.4261890e+00   9.5711456e-05
   1.6666667e+00   3.3870913e+01   9.3782016e-05
   2.0000000e+00   3.7047455e+01   1.6665001e-07
   2.3333333e+00   3.7264148e+01   1.6586544e-07
   2.6666667e+00   3.9266702e+01   1.6608391e-07
   3.0000000e+00   3.9612524e+01   8.2555748e-08
   3.3333333e+00   3.9782583e+01   8.1993511e-08
   3.6666667e+00   4.2542782e+01   7.9588253e-08
   4.0000000e+00   4.2719968e+01   7.8873688e-08
   4.3333333e+00   4.2898445e+01   7.8241922e-08
   4.6666667e+00   4.5475416e+01   7.7588175e-08
   5.0000000e+00   4.5641042e+01   7.7094073e-08


==> box/dat/conv_lp4_sd.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.3700000e-03   0.0000000e+00
   2.0000000e+00   2.2850000e-03   0.0000000e+00
   3.0000000e+00   2.9580000e-03   0.0000000e+00
   4.0000000e+00   3.5840000e-03   0.0000000e+00
   5.0000000e+00   4.6120000e-03   0.0000000e+00
   6.0000000e+00   5.2380000e-03   0.0000000e+00
   7.0000000e+00   5.8890000e-03   0.0000000e+00
   8.0000000e+00   6.4470000e-03   0.0000000e+00
   9.0000000e+00   6.9800000e-03   0.0000000e+00
   1.0000000e+01   7.5250000e-03   0.0000000e+00


==> box/dat/conv_lp4_tail.dat <==
   2.5000000e-01   5.5310000e-03   4.7261567e-03
   5.0000000e-01   1.6226000e-02   4.5817368e-03
   7.5000000e-01   2.8194000e-02   4.2464514e-03
   1.0000000e+00   3.5008000e-02   2.2175849e-03
   1.2500000e+00   5.3709000e-02   1.6156637e-03
   1.5000000e+00   1.1659000e-01   8.5295079e-04
   1.7500000e+00   1.8113900e-01   1.7292049e-04
   2.0000000e+00   1.9506400e-01   1.0724741e-04
   2.2500000e+00   2.2819500e-01   3.1282846e-05
   2.5000000e+00   4.5904500e-01   5.8300110e-06
   2.7500000e+00   6.2602300e-01   3.0163986e-07
   3.0000000e+00   6.3000800e-01   2.3829311e-07
   3.2500000e+00   6.6385200e-01   1.2742491e-07
   3.5000000e+00   7.0242800e-01   1.1789532e-07
   3.7500000e+00   7.3918900e-01   1.1518154e-07
   4.0000000e+00   7.4260100e-01   1.1446221e-07
   4.2500000e+00   7.7697900e-01   1.1474415e-07
   4.5000000e+00   8.0890700e-01   1.1441671e-07
   4.7500000e+00   8.4400800e-01   1.1314337e-07
   5.0000000e+00   8.4748500e-01   1.1252840e-07


==> box/dat/conv_lp4_xalsv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   3.0651000e-02   1.5889841e-03
   2.0000000e+00   1.5065200e-01   6.1964202e-05
   3.0000000e+00   2.7956300e-01   1.3034055e-05
   4.0000000e+00   3.8551500e-01   7.1137511e-06
   5.0000000e+00   4.9786200e-01   4.9035789e-06
   6.0000000e+00   6.1037100e-01   3.8896730e-06
   7.0000000e+00   7.1651000e-01   3.4465977e-06
   8.0000000e+00   8.1468100e-01   3.0428107e-06
   9.0000000e+00   9.1879300e-01   2.9066479e-06
   1.0000000e+01   1.0177930e+00   2.8209779e-06


==> box/dat/conv_lp4_xv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   1.7800000e-02   4.3378528e-03
   2.0000000e+00   3.5132000e-02   4.1585986e-03
   3.0000000e+00   5.1288000e-02   4.0545650e-03
   4.0000000e+00   7.1755000e-02   3.9937304e-03
   5.0000000e+00   9.7777000e-02   3.8224605e-03
   6.0000000e+00   1.2647900e-01   3.7543426e-03
   7.0000000e+00   1.6335500e-01   3.7101937e-03
   8.0000000e+00   2.0239200e-01   3.6655452e-03
   9.0000000e+00   2.4480900e-01   3.6281028e-03
   1.0000000e+01   2.8861800e-01   3.6095919e-03


==> box/dat/conv_lp64_alsx.dat <==
   1.5625000e-02   7.0696000e-02   6.2859112e-05
   3.1250000e-02   7.7984000e-02   6.2466948e-05
   4.6875000e-02   8.5498000e-02   6.2081440e-05
   6.2500000e-02   9.2677000e-02   6.1690716e-05
   7.8125000e-02   9.9884000e-02   6.1295384e-05
   9.3750000e-02   1.0705000e-01   6.0887726e-05
   1.0937500e-01   1.1425500e-01   6.0470141e-05
   1.2500000e-01   1.2169800e-01   6.0049069e-05
   1.4062500e-01   1.2916700e-01   5.9621712e-05
   1.5625000e-01   1.3653700e-01   5.9190752e-05
   1.7187500e-01   1.4389100e-01   5.8748882e-05
   1.8750000e-01   1.5136800e-01   5.8297653e-05
   2.0312500e-01   1.5867200e-01   5.7842660e-05
   2.1875000e-01   1.6602800e-01   5.7367824e-05
   2.3437500e-01   1.7345900e-01   5.6900819e-05
   2.5000000e-01   1.8084000e-01   5.6421257e-05
   2.6562500e-01   1.8840400e-01   5.5933085e-05
   2.8125000e-01   1.9604400e-01   5.5426708e-05
   2.9687500e-01   2.0368600e-01   5.4922495e-05
   3.1250000e-01   2.1132200e-01   5.4400341e-05
   3.2812500e-01   2.1893700e-01   5.3887082e-05
   3.4375000e-01   2.2651400e-01   5.3355860e-05
   3.5937500e-01   2.3414300e-01   5.2814216e-05
   3.7500000e-01   2.4178200e-01   5.2254064e-05
   3.9062500e-01   2.4940900e-01   5.1689131e-05
   4.0625000e-01   2.5725400e-01   5.1111666e-05
   4.2187500e-01   2.6506600e-01   5.0519824e-05
   4.3750000e-01   2.7293400e-01   4.9921088e-05
   4.5312500e-01   2.8080700e-01   4.9306353e-05
   4.6875000e-01   2.8873900e-01   4.8677606e-05
   4.8437500e-01   2.9651900e-01   4.8036644e-05
   5.0000000e-01   3.0431500e-01   4.7380579e-05
   5.1562500e-01   3.1242400e-01   4.6709603e-05
   5.3125000e-01   3.2049700e-01   4.6023069e-05
   5.4687500e-01   3.2848000e-01   4.5319577e-05
   5.6250000e-01   3.3648800e-01   4.4594370e-05
   5.7812500e-01   3.4450600e-01   4.3858915e-05
   5.9375000e-01   3.5259600e-01   4.3102754e-05
   6.0937500e-01   3.6082800e-01   4.2329466e-05
   6.2500000e-01   3.6908000e-01   4.1535555e-05
   6.4062500e-01   3.7739300e-01   4.0717320e-05
   6.5625000e-01   3.8563700e-01   3.9876420e-05
   6.7187500e-01   3.9390100e-01   3.9012667e-05
   6.8750000e-01   4.0220800e-01   3.8120478e-05
   7.0312500e-01   4.1063900e-01   3.7203323e-05
   7.1875000e-01   4.1895200e-01   3.6258868e-05
   7.3437500e-01   4.2752400e-01   3.5281651e-05
   7.5000000e-01   4.3611700e-01   3.4270314e-05
   7.6562500e-01   4.4461900e-01   3.3223154e-05
   7.8125000e-01   4.5316900e-01   3.2127403e-05
   7.9687500e-01   4.6161500e-01   3.0998671e-05
   8.1250000e-01   4.7030100e-01   2.9835103e-05
   8.2812500e-01   4.7900800e-01   2.8616230e-05
   8.4375000e-01   4.8782800e-01   2.7334492e-05
   8.5937500e-01   4.9657400e-01   2.5991802e-05
   8.7500000e-01   5.0535200e-01   2.4570602e-05
   8.9062500e-01   5.1429200e-01   2.3075154e-05
   9.0625000e-01   5.2330100e-01   2.1478663e-05
   9.2187500e-01   5.3232800e-01   1.9752930e-05
   9.3750000e-01   5.4133700e-01   1.7884957e-05
   9.5312500e-01   5.5029900e-01   1.5811846e-05
   9.6875000e-01   5.5938200e-01   1.3443070e-05
   9.8437500e-01   5.6890200e-01   9.9181439e-06
   1.0000000e+00   5.7455300e-01   6.7259367e-06
   1.0156250e+00   9.0488500e-01   4.5394209e-06
   1.0312500e+00   9.3804200e-01   4.4408146e-06
   1.0468750e+00   9.7166400e-01   4.3429940e-06
   1.0625000e+00   1.0061360e+00   4.2459903e-06
   1.0781250e+00   1.0399850e+00   4.1497461e-06
   1.0937500e+00   1.0731470e+00   4.0541785e-06
   1.1093750e+00   1.1067860e+00   3.9598066e-06
   1.1250000e+00   1.1401240e+00   3.8663693e-06
   1.1406250e+00   1.1741170e+00   3.7737590e-06
   1.1562500e+00   1.2085340e+00   3.6823896e-06
   1.1718750e+00   1.2426960e+00   3.5918655e-06
   1.1875000e+00   1.2767020e+00   3.5023869e-06
   1.2031250e+00   1.3107690e+00   3.4138045e-06
   1.2187500e+00   1.3449260e+00   3.3265270e-06
   1.2343750e+00   1.3787250e+00   3.2402497e-06
   1.2500000e+00   1.4125540e+00   3.1549433e-06
   1.2656250e+00   1.4467650e+00   3.0706239e-06
   1.2812500e+00   1.4822550e+00   2.9874833e-06
   1.2968750e+00   1.5173750e+00   2.9053304e-06
   1.3125000e+00   1.5523780e+00   2.8242612e-06
   1.3281250e+00   1.5883880e+00   2.7444012e-06
   1.3437500e+00   1.6241820e+00   2.6655987e-06
   1.3593750e+00   1.6598970e+00   2.5884273e-06
   1.3750000e+00   1.6957940e+00   2.5125373e-06
   1.3906250e+00   1.7309860e+00   2.4377031e-06
   1.4062500e+00   1.7659340e+00   2.3642045e-06
   1.4218750e+00   1.8010670e+00   2.2918487e-06
   1.4375000e+00   1.8366470e+00   2.2207285e-06
   1.4531250e+00   1.8717650e+00   2.1509047e-06
   1.4687500e+00   1.9069790e+00   2.0823591e-06
   1.4843750e+00   1.9425040e+00   2.0150885e-06
   1.5000000e+00   1.9774510e+00   1.9488249e-06
   1.5156250e+00   2.0130400e+00   1.8836351e-06
   1.5312500e+00   2.0491270e+00   1.8193344e-06
   1.5468750e+00   2.0847530e+00   1.7559676e-06
   1.5625000e+00   2.1213380e+00   1.6933494e-06
   1.5781250e+00   2.1585770e+00   1.6309181e-06
   1.5937500e+00   2.1959270e+00   1.5681104e-06
   1.6093750e+00   2.2334390e+00   1.5041476e-06
   1.6250000e+00   2.2712420e+00   1.4377860e-06
   1.6406250e+00   2.3092080e+00   1.3678015e-06
   1.6562500e+00   2.3462420e+00   1.2939931e-06
   1.6718750e+00   2.3834140e+00   1.2185957e-06
   1.6875000e+00   2.4199020e+00   1.1435311e-06
   1.7031250e+00   2.4565890e+00   1.0689834e-06
   1.7187500e+00   2.4938420e+00   9.9837482e-07
   1.7343750e+00   2.5307070e+00   9.3284946e-07
   1.7500000e+00   2.5676690e+00   8.7413367e-07
   1.7656250e+00   2.6046410e+00   8.2096159e-07
   1.7812500e+00   2.6414320e+00   7.7150597e-07
   1.7968750e+00   2.6799940e+00   7.2380475e-07
   1.8125000e+00   2.7174550e+00   6.7718961e-07
   1.8281250e+00   2.7532340e+00   6.3099942e-07
   1.8437500e+00   2.7905830e+00   5.8526062e-07
   1.8593750e+00   2.8252890e+00   5.3984092e-07
   1.8750000e+00   2.8599080e+00   4.9412736e-07
   1.8906250e+00   2.8951300e+00   4.4829286e-07
   1.9062500e+00   2.9300860e+00   4.0272170e-07
   1.9218750e+00   2.9643810e+00   3.5736782e-07
   1.9375000e+00   2.9975420e+00   3.1115194e-07
   1.9531250e+00   3.0306410e+00   2.6302151e-07
   1.9687500e+00   3.0640730e+00   2.0894772e-07
   1.9843750e+00   3.0982900e+00   1.4435381e-07
   2.0000000e+00   3.1424540e+00   5.3684354e-08
   2.0156250e+00   3.9303880e+00   4.4127004e-08
   2.0312500e+00   3.9973800e+00   4.3319043e-08
   2.0468750e+00   4.0648950e+00   4.2622669e-08
   2.0625000e+00   4.1313490e+00   4.1928725e-08
   2.0781250e+00   4.1976870e+00   4.1186307e-08
   2.0937500e+00   4.2644740e+00   4.0401976e-08
   2.1093750e+00   4.3319170e+00   3.9635967e-08
   2.1250000e+00   4.3993210e+00   3.8901761e-08
   2.1406250e+00   4.4661990e+00   3.8275775e-08
   2.1562500e+00   4.5318230e+00   3.7662173e-08
   2.1718750e+00   4.5973310e+00   3.7057272e-08
   2.1875000e+00   4.6641620e+00   3.6436439e-08
   2.2031250e+00   4.7313410e+00   3.5792804e-08
   2.2187500e+00   4.7967160e+00   3.5090854e-08
   2.2343750e+00   4.8619050e+00   3.4325808e-08
   2.2500000e+00   4.9277210e+00   3.3495249e-08
   2.2656250e+00   4.9929170e+00   3.2612741e-08
   2.2812500e+00   5.0577900e+00   3.1825723e-08
   2.2968750e+00   5.1230270e+00   3.1085698e-08
   2.3125000e+00   5.1885140e+00   3.0398060e-08
   2.3281250e+00   5.2536000e+00   2.9752392e-08
   2.3437500e+00   5.3206200e+00   2.9126794e-08
   2.3593750e+00   5.3870220e+00   2.8496296e-08
   2.3750000e+00   5.4531460e+00   2.7842406e-08
   2.3906250e+00   5.5151440e+00   2.7156961e-08
   2.4062500e+00   5.5773770e+00   2.6429381e-08
   2.4218750e+00   5.6392790e+00   2.5661438e-08
   2.4375000e+00   5.7031420e+00   2.4853358e-08
   2.4531250e+00   5.7654220e+00   2.4008997e-08
   2.4687500e+00   5.8244180e+00   2.3134676e-08
   2.4843750e+00   5.8837170e+00   2.2239732e-08
   2.5000000e+00   5.9432020e+00   2.1334823e-08
   2.5156250e+00   6.0026470e+00   2.0428599e-08
   2.5312500e+00   6.0619480e+00   1.9526997e-08
   2.5468750e+00   6.1214390e+00   1.8629716e-08
   2.5625000e+00   6.1807220e+00   1.7730888e-08
   2.5781250e+00   6.2402230e+00   1.6818991e-08
   2.5937500e+00   6.2994870e+00   1.5846013e-08
   2.6093750e+00   6.3587600e+00   1.4970166e-08
   2.6250000e+00   6.4152250e+00   1.4285897e-08
   2.6406250e+00   6.4686210e+00   1.3753082e-08
   2.6562500e+00   6.5185910e+00   1.3140592e-08
   2.6718750e+00   6.5725950e+00   1.2507108e-08
   2.6875000e+00   6.6299180e+00   1.1924656e-08
   2.7031250e+00   6.6864500e+00   1.1359924e-08
   2.7187500e+00   6.7434300e+00   1.0759558e-08
   2.7343750e+00   6.7964610e+00   1.0216979e-08
   2.7500000e+00   6.8503360e+00   9.7444972e-09
   2.7656250e+00   6.9072950e+00   9.3181480e-09
   2.7812500e+00   6.9612720e+00   8.9072793e-09
   2.7968750e+00   7.0150120e+00   8.4896752e-09
   2.8125000e+00   7.0687210e+00   8.0531957e-09
   2.8281250e+00   7.1224510e+00   7.5914350e-09
   2.8437500e+00   7.1765690e+00   7.1035568e-09
   2.8593750e+00   7.2306940e+00   6.5288427e-09
   2.8750000e+00   7.2844550e+00   5.8762432e-09
   2.8906250e+00   7.3384560e+00   5.2212602e-09
   2.9062500e+00   7.3888740e+00   4.6383660e-09
   2.9218750e+00   7.4347900e+00   3.9640185e-09
   2.9375000e+00   7.4801200e+00   3.3083655e-09
   2.9531250e+00   7.5229730e+00   2.6937923e-09
   2.9687500e+00   7.5635170e+00   2.2952986e-09
   2.9843750e+00   7.6040570e+00   1.5863614e-09
   3.0000000e+00   7.6169290e+00   1.5645809e-09
   3.0156250e+00   8.6145940e+00   2.0233539e-09
   3.0312500e+00   8.6427720e+00   2.0074995e-09
   3.0468750e+00   8.6726800e+00   1.9941699e-09
   3.0625000e+00   8.7020590e+00   1.9820797e-09
   3.0781250e+00   8.7310700e+00   1.9704973e-09
   3.0937500e+00   8.7601830e+00   1.9599294e-09
   3.1093750e+00   8.7866030e+00   1.9519161e-09
   3.1250000e+00   8.8128880e+00   1.9435880e-09
   3.1406250e+00   8.8391350e+00   1.9346550e-09
   3.1562500e+00   8.8654140e+00   1.9252138e-09
   3.1718750e+00   8.8953900e+00   1.9152049e-09
   3.1875000e+00   8.9257640e+00   1.9046093e-09
   3.2031250e+00   8.9582780e+00   1.8916068e-09
   3.2187500e+00   8.9887970e+00   1.8801240e-09
   3.2343750e+00   9.0190430e+00   1.8678469e-09
   3.2500000e+00   9.0493240e+00   1.8548663e-09
   3.2656250e+00   9.0817970e+00   1.8395003e-09
   3.2812500e+00   9.1121370e+00   1.8252509e-09
   3.2968750e+00   9.1423360e+00   1.8097778e-09
   3.3125000e+00   9.1746370e+00   1.7912467e-09
   3.3281250e+00   9.2048010e+00   1.7730477e-09
   3.3437500e+00   9.2351860e+00   1.7539264e-09
   3.3593750e+00   9.2654100e+00   1.7350110e-09
   3.3750000e+00   9.2957830e+00   1.7167628e-09
   3.3906250e+00   9.3261300e+00   1.6984228e-09
   3.4062500e+00   9.3563730e+00   1.6801651e-09
   3.4218750e+00   9.3865150e+00   1.6616136e-09
   3.4375000e+00   9.4167570e+00   1.6432631e-09
   3.4531250e+00   9.4468540e+00   1.6248999e-09
   3.4687500e+00   9.4771960e+00   1.6063882e-09
   3.4843750e+00   9.5074550e+00   1.5877137e-09
   3.5000000e+00   9.5377960e+00   1.5688975e-09
   3.5156250e+00   9.5680170e+00   1.5499925e-09
   3.5312500e+00   9.5982300e+00   1.5310614e-09
   3.5468750e+00   9.6284690e+00   1.5122301e-09
   3.5625000e+00   9.6586990e+00   1.4936363e-09
   3.5781250e+00   9.6892820e+00   1.4753383e-09
   3.5937500e+00   9.7175860e+00   1.4588601e-09
   3.6093750e+00   9.7456440e+00   1.4426555e-09
   3.6250000e+00   9.7743310e+00   1.4262526e-09
   3.6406250e+00   9.8030800e+00   1.4101414e-09
   3.6562500e+00   9.8314170e+00   1.3944210e-09
   3.6718750e+00   9.8594640e+00   1.3791511e-09
   3.6875000e+00   9.8873760e+00   1.3635149e-09
   3.7031250e+00   9.9155860e+00   1.3484413e-09
   3.7187500e+00   9.9439940e+00   1.3342392e-09
   3.7343750e+00   9.9721600e+00   1.3197363e-09
   3.7500000e+00   1.0000337e+01   1.3063306e-09
   3.7656250e+00   1.0028604e+01   1.2937812e-09
   3.7812500e+00   1.0056670e+01   1.2807007e-09
   3.7968750e+00   1.0085253e+01   1.2685777e-09
   3.8125000e+00   1.0113616e+01   1.2572606e-09
   3.8281250e+00   1.0140070e+01   1.2479697e-09
   3.8437500e+00   1.0166586e+01   1.2392716e-09
   3.8593750e+00   1.0195267e+01   1.2297584e-09
   3.8750000e+00   1.0221572e+01   1.2225824e-09
   3.8906250e+00   1.0247877e+01   1.2159983e-09
   3.9062500e+00   1.0273826e+01   1.2104210e-09
   3.9218750e+00   1.0299964e+01   1.2053309e-09
   3.9375000e+00   1.0326479e+01   1.2012877e-09
   3.9531250e+00   1.0352537e+01   1.1973881e-09
   3.9687500e+00   1.0376647e+01   1.1950327e-09
   3.9843750e+00   1.0402394e+01   1.1902350e-09
   4.0000000e+00   1.0414662e+01   1.1902349e-09
   4.0156250e+00   1.1413424e+01   1.7511481e-09
   4.0312500e+00   1.1435295e+01   1.7482663e-09
   4.0468750e+00   1.1457451e+01   1.7452521e-09
   4.0625000e+00   1.1479634e+01   1.7420228e-09
   4.0781250e+00   1.1501765e+01   1.7384778e-09
   4.0937500e+00   1.1524223e+01   1.7345525e-09
   4.1093750e+00   1.1546201e+01   1.7302587e-09
   4.1250000e+00   1.1568429e+01   1.7255333e-09
   4.1406250e+00   1.1590405e+01   1.7203865e-09
   4.1562500e+00   1.1612483e+01   1.7147181e-09
   4.1718750e+00   1.1638220e+01   1.7085021e-09
   4.1875000e+00   1.1665387e+01   1.7017169e-09
   4.2031250e+00   1.1691442e+01   1.6944362e-09
   4.2187500e+00   1.1720075e+01   1.6859499e-09
   4.2343750e+00   1.1748169e+01   1.6768554e-09
   4.2500000e+00   1.1776499e+01   1.6670917e-09
   4.2656250e+00   1.1804605e+01   1.6567826e-09
   4.2812500e+00   1.1832636e+01   1.6455116e-09
   4.2968750e+00   1.1860691e+01   1.6332215e-09
   4.3125000e+00   1.1889261e+01   1.6199018e-09
   4.3281250e+00   1.1918238e+01   1.6051606e-09
   4.3437500e+00   1.1946832e+01   1.5889937e-09
   4.3593750e+00   1.1975414e+01   1.5716947e-09
   4.3750000e+00   1.2004216e+01   1.5539600e-09
   4.3906250e+00   1.2032946e+01   1.5363487e-09
   4.4062500e+00   1.2061423e+01   1.5192076e-09
   4.4218750e+00   1.2089505e+01   1.5024713e-09
   4.4375000e+00   1.2117551e+01   1.4860907e-09
   4.4531250e+00   1.2145907e+01   1.4699021e-09
   4.4687500e+00   1.2174731e+01   1.4537517e-09
   4.4843750e+00   1.2202663e+01   1.4376909e-09
   4.5000000e+00   1.2230791e+01   1.4217042e-09
   4.5156250e+00   1.2258976e+01   1.4058727e-09
   4.5312500e+00   1.2287154e+01   1.3901837e-09
   4.5468750e+00   1.2315068e+01   1.3746720e-09
   4.5625000e+00   1.2343716e+01   1.3593840e-09
   4.5781250e+00   1.2371901e+01   1.3445005e-09
   4.5937500e+00   1.2400345e+01   1.3298657e-09
   4.6093750e+00   1.2428467e+01   1.3153587e-09
   4.6250000e+00   1.2456734e+01   1.3007066e-09
   4.6406250e+00   1.2484658e+01   1.2862673e-09
   4.6562500e+00   1.2510718e+01   1.2734310e-09
   4.6718750e+00   1.2536876e+01   1.2608729e-09
   4.6875000e+00   1.2562884e+01   1.2484881e-09
   4.7031250e+00   1.2588925e+01   1.2364785e-09
   4.7187500e+00   1.2614989e+01   1.2250611e-09
   4.7343750e+00   1.2641133e+01   1.2138771e-09
   4.7500000e+00   1.2667299e+01   1.2032641e-09
   4.7656250e+00   1.2693227e+01   1.1932487e-09
   4.7812500e+00   1.2719234e+01   1.1836400e-09
   4.7968750e+00   1.2745167e+01   1.1746800e-09
   4.8125000e+00   1.2771049e+01   1.1664282e-09
   4.8281250e+00   1.2797064e+01   1.1585888e-09
   4.8437500e+00   1.2823178e+01   1.1514047e-09
   4.8593750e+00   1.2849116e+01   1.1449760e-09
   4.8750000e+00   1.2875261e+01   1.1389985e-09
   4.8906250e+00   1.2901301e+01   1.1337149e-09
   4.9062500e+00   1.2927275e+01   1.1291111e-09
   4.9218750e+00   1.2953503e+01   1.1250444e-09
   4.9375000e+00   1.2977679e+01   1.1227981e-09
   4.9531250e+00   1.3001749e+01   1.1209245e-09
   4.9687500e+00   1.3025900e+01   1.1192106e-09
   4.9843750e+00   1.3051802e+01   1.1157290e-09
   5.0000000e+00   1.3063495e+01   1.1157292e-09


==> box/dat/conv_lp64_dmrg.dat <==
   1.5873016e-02   3.7712100e-01   9.1687727e-05
   3.1746032e-02   7.0894400e-01   9.1363693e-05
   4.7619048e-02   9.7479200e-01   9.1033450e-05
   6.3492063e-02   1.2557700e+00   9.0696785e-05
   7.9365079e-02   1.5255840e+00   9.0353476e-05
   9.5238095e-02   1.8015430e+00   9.0003291e-05
   1.1111111e-01   2.0721150e+00   8.9645983e-05
   1.2698413e-01   2.3390470e+00   8.9281295e-05
   1.4285714e-01   2.6084210e+00   8.8908954e-05
   1.5873016e-01   2.8968750e+00   8.8528675e-05
   1.7460317e-01   3.1827780e+00   8.8140153e-05
   1.9047619e-01   3.4771220e+00   8.7743071e-05
   2.0634921e-01   3.7672840e+00   8.7337089e-05
   2.2222222e-01   4.0527180e+00   8.6921852e-05
   2.3809524e-01   4.3358840e+00   8.6496980e-05
   2.5396825e-01   4.6155720e+00   8.6062073e-05
   2.6984127e-01   4.9132200e+00   8.5616704e-05
   2.8571429e-01   5.2109810e+00   8.5160422e-05
   3.0158730e-01   5.5024690e+00   8.4692744e-05
   3.1746032e-01   5.7986970e+00   8.4213157e-05
   3.3333333e-01   6.0964470e+00   8.3721115e-05
   3.4920635e-01   6.3896030e+00   8.3216033e-05
   3.6507937e-01   6.6974680e+00   8.2697287e-05
   3.8095238e-01   7.0108850e+00   8.2164205e-05
   3.9682540e-01   7.3224570e+00   8.1616071e-05
   4.1269841e-01   7.6304210e+00   8.1052112e-05
   4.2857143e-01   8.0253090e+00   8.0471497e-05
   4.4444444e-01   8.4420670e+00   7.9873329e-05
   4.6031746e-01   8.8639700e+00   7.9256641e-05
   4.7619048e-01   9.2812100e+00   7.8620384e-05
   4.9206349e-01   9.6956990e+00   7.7963421e-05
   5.0793651e-01   1.0132327e+01   7.7284514e-05
   5.2380952e-01   1.0575971e+01   7.6582316e-05
   5.3968254e-01   1.1016105e+01   7.5855355e-05
   5.5555556e-01   1.1453218e+01   7.5102016e-05
   5.7142857e-01   1.1911334e+01   7.4320528e-05
   5.8730159e-01   1.2372792e+01   7.3508937e-05
   6.0317460e-01   1.2831842e+01   7.2665083e-05
   6.1904762e-01   1.3295086e+01   7.1786570e-05
   6.3492063e-01   1.3784611e+01   7.0870731e-05
   6.5079365e-01   1.4292896e+01   6.9914583e-05
   6.6666667e-01   1.4802897e+01   6.8914774e-05
   6.8253968e-01   1.5404798e+01   6.7867526e-05
   6.9841270e-01   1.5939162e+01   6.6768550e-05
   7.1428571e-01   1.6504655e+01   6.5612954e-05
   7.3015873e-01   1.7064492e+01   6.4395125e-05
   7.4603175e-01   1.7630516e+01   6.3108570e-05
   7.6190476e-01   1.8215956e+01   6.1745726e-05
   7.7777778e-01   1.8809793e+01   6.0297706e-05
   7.9365079e-01   1.9433089e+01   5.8753958e-05
   8.0952381e-01   2.0059179e+01   5.7101818e-05
   8.2539683e-01   2.0708336e+01   5.5325882e-05
   8.4126984e-01   2.1360257e+01   5.3407127e-05
   8.5714286e-01   2.2348588e+01   5.1321636e-05
   8.7301587e-01   2.3383606e+01   4.9038669e-05
   8.8888889e-01   2.4414435e+01   4.6517650e-05
   9.0476190e-01   2.5498238e+01   4.3703168e-05
   9.2063492e-01   2.6616363e+01   4.0516120e-05
   9.3650794e-01   2.7798306e+01   3.6836532e-05
   9.5238095e-01   2.9034333e+01   3.2465660e-05
   9.6825397e-01   3.0317501e+01   2.7024307e-05
   9.8412698e-01   3.1714933e+01   1.9563337e-05
   1.0000000e+00   3.2867091e+01   2.7178657e-06
   1.0158730e+00   3.3045348e+01   2.7178657e-06
   1.0317460e+00   3.5856379e+01   2.7178656e-06
   1.0476190e+00   3.9278568e+01   2.7178654e-06
   1.0634921e+00   4.2800273e+01   2.7178644e-06
   1.0793651e+00   4.7694042e+01   2.7178620e-06
   1.0952381e+00   5.2894129e+01   2.7178565e-06
   1.1111111e+00   5.8359244e+01   2.7178454e-06
   1.1269841e+00   6.4285828e+01   2.7178248e-06
   1.1428571e+00   7.0586293e+01   2.7177948e-06
   1.1587302e+00   7.7312100e+01   2.7177460e-06
   1.1746032e+00   8.3190084e+01   2.7176711e-06
   1.1904762e+00   9.0554444e+01   2.7171552e-06
   1.2063492e+00   9.7968601e+01   2.7164956e-06
   1.2222222e+00   1.0534588e+02   2.7156799e-06
   1.2380952e+00   1.1317661e+02   2.7146786e-06
   1.2539683e+00   1.2098400e+02   2.7134836e-06
   1.2698413e+00   1.2921213e+02   2.7120540e-06
   1.2857143e+00   1.3742929e+02   2.7103941e-06
   1.3015873e+00   1.4564652e+02   2.7084847e-06
   1.3174603e+00   1.5429118e+02   2.7062684e-06
   1.3333333e+00   1.6293381e+02   2.7037686e-06
   1.3492063e+00   1.7155626e+02   2.7009048e-06
   1.3650794e+00   1.8062550e+02   2.6977260e-06
   1.3809524e+00   1.8966433e+02   2.6942129e-06
   1.3968254e+00   1.9872067e+02   2.6902167e-06
   1.4126984e+00   2.0775903e+02   2.6858554e-06
   1.4285714e+00   2.1680061e+02   2.6811074e-06
   1.4444444e+00   2.2631235e+02   2.6759497e-06
   1.4603175e+00   2.3583903e+02   2.6701297e-06
   1.4761905e+00   2.4532540e+02   2.6638640e-06
   1.4920635e+00   2.5483756e+02   2.6571220e-06
   1.5079365e+00   2.6478393e+02   2.6498686e-06
   1.5238095e+00   2.7475603e+02   2.6417951e-06
   1.5396825e+00   2.8471413e+02   2.6331598e-06
   1.5555556e+00   2.9469163e+02   2.6239092e-06
   1.5714286e+00   3.0463499e+02   2.6139810e-06
   1.5873016e+00   3.1436081e+02   2.6028498e-06
   1.6031746e+00   3.2229752e+02   2.5909980e-06
   1.6190476e+00   3.3138187e+02   2.5462093e-06
   1.6349206e+00   3.4074998e+02   2.4990646e-06
   1.6507937e+00   3.4989150e+02   2.4494971e-06
   1.6666667e+00   3.5930434e+02   2.3972212e-06
   1.6825397e+00   3.6909418e+02   2.3423701e-06
   1.6984127e+00   3.7890636e+02   2.2848581e-06
   1.7142857e+00   3.8867850e+02   2.2245907e-06
   1.7301587e+00   3.9842622e+02   2.1614629e-06
   1.7460317e+00   4.0820194e+02   2.0953564e-06
   1.7619048e+00   4.1838009e+02   2.0261894e-06
   1.7777778e+00   4.2852460e+02   1.9537510e-06
   1.7936508e+00   4.3873873e+02   1.8778581e-06
   1.8095238e+00   4.4890059e+02   1.7982939e-06
   1.8253968e+00   4.5904381e+02   1.7147967e-06
   1.8412698e+00   4.6920209e+02   1.6270449e-06
   1.8571429e+00   4.7935203e+02   1.5346344e-06
   1.8730159e+00   4.8993318e+02   1.4373497e-06
   1.8888889e+00   5.0056874e+02   1.3341873e-06
   1.9047619e+00   5.1115904e+02   1.2241831e-06
   1.9206349e+00   5.2179684e+02   1.1059341e-06
   1.9365079e+00   5.3251026e+02   9.7725222e-07
   1.9523810e+00   5.4317833e+02   8.3437523e-07
   1.9682540e+00   5.5378282e+02   6.6995374e-07
   1.9841270e+00   5.6443215e+02   4.6471392e-07
   2.0000000e+00   5.6556047e+02   1.1447585e-08
   2.0158730e+00   5.6567062e+02   1.1447585e-08
   2.0317460e+00   5.6767777e+02   1.1447584e-08
   2.0476190e+00   5.7050943e+02   1.1447494e-08
   2.0634921e+00   5.7328770e+02   1.1447365e-08
   2.0793651e+00   5.7630295e+02   1.1446991e-08
   2.0952381e+00   5.7975441e+02   1.1445614e-08
   2.1111111e+00   5.8328495e+02   1.1443987e-08
   2.1269841e+00   5.8678601e+02   1.1440928e-08
   2.1428571e+00   5.9032314e+02   1.1436767e-08
   2.1587302e+00   5.9389757e+02   1.1430707e-08
   2.1746032e+00   5.9772946e+02   1.1422211e-08
   2.1904762e+00   6.0179493e+02   1.1411612e-08
   2.2063492e+00   6.0584447e+02   1.1399107e-08
   2.2222222e+00   6.0996723e+02   1.1383965e-08
   2.2380952e+00   6.1423511e+02   1.1365420e-08
   2.2539683e+00   6.1868051e+02   1.1343924e-08
   2.2698413e+00   6.2320717e+02   1.1314338e-08
   2.2857143e+00   6.2774973e+02   1.1280627e-08
   2.3015873e+00   6.3226238e+02   1.1242204e-08
   2.3174603e+00   6.3705963e+02   1.1198174e-08
   2.3333333e+00   6.4186981e+02   1.1149219e-08
   2.3492063e+00   6.4666995e+02   1.1086549e-08
   2.3650794e+00   6.5171082e+02   1.1016738e-08
   2.3809524e+00   6.5664782e+02   1.0940501e-08
   2.3968254e+00   6.6158783e+02   1.0857121e-08
   2.4126984e+00   6.6659121e+02   1.0753511e-08
   2.4285714e+00   6.7184339e+02   1.0651025e-08
   2.4444444e+00   6.7692908e+02   1.0546963e-08
   2.4603175e+00   6.8219026e+02   1.0439815e-08
   2.4761905e+00   6.8728364e+02   1.0329249e-08
   2.4920635e+00   6.9253973e+02   1.0215018e-08
   2.5079365e+00   6.9793091e+02   1.0096626e-08
   2.5238095e+00   7.0353332e+02   9.9588569e-09
   2.5396825e+00   7.0891999e+02   9.8176278e-09
   2.5555556e+00   7.1450893e+02   9.6732298e-09
   2.5714286e+00   7.1990209e+02   9.5266560e-09
   2.5873016e+00   7.2548663e+02   9.3617946e-09
   2.6031746e+00   7.3087887e+02   9.1949528e-09
   2.6190476e+00   7.3646443e+02   9.0266083e-09
   2.6349206e+00   7.4186596e+02   8.8581052e-09
   2.6507937e+00   7.4747073e+02   8.6888936e-09
   2.6666667e+00   7.5286668e+02   8.4999127e-09
   2.6825397e+00   7.5846058e+02   8.3128810e-09
   2.6984127e+00   7.6387286e+02   8.1274348e-09
   2.7142857e+00   7.6926194e+02   7.9262889e-09
   2.7301587e+00   7.7466491e+02   7.7287050e-09
   2.7460317e+00   7.8005479e+02   7.5354302e-09
   2.7619048e+00   7.8544709e+02   7.3333122e-09
   2.7777778e+00   7.9084586e+02   7.1380458e-09
   2.7936508e+00   7.9623858e+02   6.9390977e-09
   2.8095238e+00   8.0132906e+02   6.7493009e-09
   2.8253968e+00   8.0641197e+02   6.5675366e-09
   2.8412698e+00   8.1149127e+02   6.3846113e-09
   2.8571429e+00   8.1657164e+02   6.2539040e-09
   2.8730159e+00   8.2137991e+02   6.1374737e-09
   2.8888889e+00   8.2633510e+02   6.0282815e-09
   2.9047619e+00   8.3113427e+02   5.9250826e-09
   2.9206349e+00   8.3583540e+02   5.8235460e-09
   2.9365079e+00   8.4032754e+02   5.7246204e-09
   2.9523810e+00   8.4394734e+02   5.6187978e-09
   2.9682540e+00   8.4890364e+02   4.5153485e-09
   2.9841270e+00   8.5384495e+02   3.2995828e-09
   3.0000000e+00   8.5429107e+02   1.8518307e-09
   3.0158730e+00   8.5440070e+02   1.8518296e-09
   3.0317460e+00   8.5619667e+02   1.8518296e-09
   3.0476190e+00   8.5874353e+02   1.8515146e-09
   3.0634921e+00   8.6125797e+02   1.8510976e-09
   3.0793651e+00   8.6377325e+02   1.8507007e-09
   3.0952381e+00   8.6630341e+02   1.8503612e-09
   3.1111111e+00   8.6877543e+02   1.8500135e-09
   3.1269841e+00   8.7128638e+02   1.8496590e-09
   3.1428571e+00   8.7376130e+02   1.8492912e-09
   3.1587302e+00   8.7629530e+02   1.8489038e-09
   3.1746032e+00   8.7880366e+02   1.8484854e-09
   3.1904762e+00   8.8129765e+02   1.8479996e-09
   3.2063492e+00   8.8376066e+02   1.8474203e-09
   3.2222222e+00   8.8625411e+02   1.8467690e-09
   3.2380952e+00   8.8877935e+02   1.8460169e-09
   3.2539683e+00   8.9124126e+02   1.8451674e-09
   3.2698413e+00   8.9374250e+02   1.8442314e-09
   3.2857143e+00   8.9644069e+02   1.8424354e-09
   3.3015873e+00   8.9914331e+02   1.8407061e-09
   3.3174603e+00   9.0183665e+02   1.8388425e-09
   3.3333333e+00   9.0453560e+02   1.8368347e-09
   3.3492063e+00   9.0723112e+02   1.8346983e-09
   3.3650794e+00   9.0992290e+02   1.8324273e-09
   3.3809524e+00   9.1261770e+02   1.8300391e-09
   3.3968254e+00   9.1530469e+02   1.8275340e-09
   3.4126984e+00   9.1801815e+02   1.8249259e-09
   3.4285714e+00   9.2071694e+02   1.8222085e-09
   3.4444444e+00   9.2341452e+02   1.8193963e-09
   3.4603175e+00   9.2629690e+02   1.8149833e-09
   3.4761905e+00   9.2899678e+02   1.8123229e-09
   3.4920635e+00   9.3188539e+02   1.8077409e-09
   3.5079365e+00   9.3458291e+02   1.8049568e-09
   3.5238095e+00   9.3746491e+02   1.8001600e-09
   3.5396825e+00   9.4019096e+02   1.7972821e-09
   3.5555556e+00   9.4311176e+02   1.7923736e-09
   3.5714286e+00   9.4581132e+02   1.7894680e-09
   3.5873016e+00   9.4886076e+02   1.7845460e-09
   3.6031746e+00   9.5157204e+02   1.7816333e-09
   3.6190476e+00   9.5449270e+02   1.7766744e-09
   3.6349206e+00   9.5720747e+02   1.7737064e-09
   3.6507937e+00   9.6011521e+02   1.7687430e-09
   3.6666667e+00   9.6287439e+02   1.7657592e-09
   3.6825397e+00   9.6582668e+02   1.7607815e-09
   3.6984127e+00   9.6860339e+02   1.7578774e-09
   3.7142857e+00   9.7156119e+02   1.7530179e-09
   3.7301587e+00   9.7433548e+02   1.7501988e-09
   3.7460317e+00   9.7711254e+02   1.7471830e-09
   3.7619048e+00   9.7987984e+02   1.7442575e-09
   3.7777778e+00   9.8265946e+02   1.7414561e-09
   3.7936508e+00   9.8543123e+02   1.7387545e-09
   3.8095238e+00   9.8820388e+02   1.7362139e-09
   3.8253968e+00   9.9098625e+02   1.7338673e-09
   3.8412698e+00   9.9376115e+02   1.7314750e-09
   3.8571429e+00   9.9653246e+02   1.7291059e-09
   3.8730159e+00   9.9929947e+02   1.7268987e-09
   3.8888889e+00   1.0020718e+03   1.7246900e-09
   3.9047619e+00   1.0048416e+03   1.7224523e-09
   3.9206349e+00   1.0076092e+03   1.7202992e-09
   3.9365079e+00   1.0103751e+03   1.7181843e-09
   3.9523810e+00   1.0129823e+03   1.7170796e-09
   3.9682540e+00   1.0155921e+03   1.7160977e-09
   3.9841270e+00   1.0181972e+03   1.7152636e-09
   4.0000000e+00   1.0183977e+03   1.7140436e-09
   4.0158730e+00   1.0185141e+03   1.7140478e-09
   4.0317460e+00   1.0203529e+03   1.7140438e-09
   4.0476190e+00   1.0221863e+03   1.7140320e-09
   4.0634921e+00   1.0247634e+03   1.7135576e-09
   4.0793651e+00   1.0272711e+03   1.7131375e-09
   4.0952381e+00   1.0298604e+03   1.7127755e-09
   4.1111111e+00   1.0323844e+03   1.7123819e-09
   4.1269841e+00   1.0349391e+03   1.7119785e-09
   4.1428571e+00   1.0374783e+03   1.7116150e-09
   4.1587302e+00   1.0400688e+03   1.7111856e-09
   4.1746032e+00   1.0426630e+03   1.7107583e-09
   4.1904762e+00   1.0452618e+03   1.7103480e-09
   4.2063492e+00   1.0478678e+03   1.7098831e-09
   4.2222222e+00   1.0504821e+03   1.7094015e-09
   4.2380952e+00   1.0530862e+03   1.7089038e-09
   4.2539683e+00   1.0558292e+03   1.7083887e-09
   4.2698413e+00   1.0584125e+03   1.7078545e-09
   4.2857143e+00   1.0610261e+03   1.7073749e-09
   4.3015873e+00   1.0636245e+03   1.7069477e-09
   4.3174603e+00   1.0662367e+03   1.7065154e-09
   4.3333333e+00   1.0688463e+03   1.7060856e-09
   4.3492063e+00   1.0714590e+03   1.7056373e-09
   4.3650794e+00   1.0740751e+03   1.7052058e-09
   4.3809524e+00   1.0766940e+03   1.7047371e-09
   4.3968254e+00   1.0792966e+03   1.7042910e-09
   4.4126984e+00   1.0818993e+03   1.7038332e-09
   4.4285714e+00   1.0845182e+03   1.7033599e-09
   4.4444444e+00   1.0871237e+03   1.7028885e-09
   4.4603175e+00   1.0897279e+03   1.7024026e-09
   4.4761905e+00   1.0923317e+03   1.7019454e-09
   4.4920635e+00   1.0949415e+03   1.7014657e-09
   4.5079365e+00   1.0975576e+03   1.7009924e-09
   4.5238095e+00   1.1001548e+03   1.7005310e-09
   4.5396825e+00   1.1027552e+03   1.7000835e-09
   4.5555556e+00   1.1053638e+03   1.6996164e-09
   4.5714286e+00   1.1079723e+03   1.6990972e-09
   4.5873016e+00   1.1105721e+03   1.6984998e-09
   4.6031746e+00   1.1131707e+03   1.6979298e-09
   4.6190476e+00   1.1157766e+03   1.6973708e-09
   4.6349206e+00   1.1183936e+03   1.6968328e-09
   4.6507937e+00   1.1210045e+03   1.6963139e-09
   4.6666667e+00   1.1236021e+03   1.6958286e-09
   4.6825397e+00   1.1262111e+03   1.6953698e-09
   4.6984127e+00   1.1288218e+03   1.6949337e-09
   4.7142857e+00   1.1314236e+03   1.6945053e-09
   4.7301587e+00   1.1340249e+03   1.6941002e-09
   4.7460317e+00   1.1366331e+03   1.6936073e-09
   4.7619048e+00   1.1392489e+03   1.6931384e-09
   4.7777778e+00   1.1418524e+03   1.6927109e-09
   4.7936508e+00   1.1444566e+03   1.6923318e-09
   4.8095238e+00   1.1470670e+03   1.6919969e-09
   4.8253968e+00   1.1496825e+03   1.6916847e-09
   4.8412698e+00   1.1522942e+03   1.6914112e-09
   4.8571429e+00   1.1548946e+03   1.6911739e-09
   4.8730159e+00   1.1575024e+03   1.6909638e-09
   4.8888889e+00   1.1593469e+03   1.6909590e-09
   4.9047619e+00   1.1611906e+03   1.6909571e-09
   4.9206349e+00   1.1631681e+03   1.6909569e-09
   4.9365079e+00   1.1649748e+03   1.6909549e-09
   4.9523810e+00   1.1668086e+03   1.6909531e-09
   4.9682540e+00   1.1686406e+03   1.6909512e-09
   4.9841270e+00   1.1704732e+03   1.6909531e-09
   5.0000000e+00   1.1705777e+03   1.6909518e-09


==> box/dat/conv_lp64_sd.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   6.1400000e-04   0.0000000e+00
   2.0000000e+00   1.3920000e-03   0.0000000e+00
   3.0000000e+00   1.9960000e-03   0.0000000e+00
   4.0000000e+00   2.6450000e-03   0.0000000e+00
   5.0000000e+00   3.2700000e-03   0.0000000e+00
   6.0000000e+00   3.8550000e-03   0.0000000e+00
   7.0000000e+00   4.4450000e-03   0.0000000e+00
   8.0000000e+00   5.0220000e-03   0.0000000e+00
   9.0000000e+00   5.6070000e-03   0.0000000e+00
   1.0000000e+01   6.3110000e-03   0.0000000e+00


==> box/dat/conv_lp64_tail.dat <==
   1.5625000e-02   1.4648900e-01   9.2005753e-05
   3.1250000e-02   2.0235100e-01   9.1687736e-05
   4.6875000e-02   2.3089000e-01   9.1363722e-05
   6.2500000e-02   2.5595700e-01   9.1033513e-05
   7.8125000e-02   2.7179800e-01   9.0696901e-05
   9.3750000e-02   2.8785800e-01   9.0353667e-05
   1.0937500e-01   3.0391500e-01   9.0003582e-05
   1.2500000e-01   3.2002100e-01   8.9646407e-05
   1.4062500e-01   3.3597700e-01   8.9281889e-05
   1.5625000e-01   3.5193200e-01   8.8909762e-05
   1.7187500e-01   3.6797100e-01   8.8529748e-05
   1.8750000e-01   3.8422200e-01   8.8141551e-05
   2.0312500e-01   4.0007000e-01   8.7744862e-05
   2.1875000e-01   4.1594800e-01   8.7339355e-05
   2.3437500e-01   4.3175500e-01   8.6924685e-05
   2.5000000e-01   4.4774200e-01   8.6500486e-05
   2.6562500e-01   4.6391600e-01   8.6066375e-05
   2.8125000e-01   4.8015700e-01   8.5621942e-05
   2.9687500e-01   4.9625900e-01   8.5166757e-05
   3.1250000e-01   5.1245400e-01   8.4700361e-05
   3.2812500e-01   5.2850300e-01   8.4222265e-05
   3.4375000e-01   5.4447700e-01   8.3731956e-05
   3.5937500e-01   5.6068100e-01   8.3228879e-05
   3.7500000e-01   5.7692600e-01   8.2712452e-05
   3.9062500e-01   5.9314600e-01   8.2182047e-05
   4.0625000e-01   6.0982100e-01   8.1636995e-05
   4.2187500e-01   6.2677800e-01   8.1076584e-05
   4.3750000e-01   6.4288800e-01   8.0500045e-05
   4.5312500e-01   6.5942000e-01   7.9906559e-05
   4.6875000e-01   6.7573200e-01   7.9295242e-05
   4.8437500e-01   6.9200000e-01   7.8665144e-05
   5.0000000e-01   7.0826000e-01   7.8015241e-05
   5.1562500e-01   7.2447700e-01   7.7344426e-05
   5.3125000e-01   7.4069700e-01   7.6651502e-05
   5.4687500e-01   7.5692000e-01   7.5935170e-05
   5.6250000e-01   7.7335900e-01   7.5194018e-05
   5.7812500e-01   7.8961900e-01   7.4426510e-05
   5.9375000e-01   8.0603700e-01   7.3630966e-05
   6.0937500e-01   8.2249700e-01   7.2805547e-05
   6.2500000e-01   8.3879800e-01   7.1948232e-05
   6.4062500e-01   8.5502900e-01   7.1056799e-05
   6.5625000e-01   8.7140300e-01   7.0128789e-05
   6.7187500e-01   8.8771300e-01   6.9161480e-05
   6.8750000e-01   9.0393000e-01   6.8151838e-05
   7.0312500e-01   9.2046200e-01   6.7096472e-05
   7.1875000e-01   9.3821400e-01   6.5991575e-05
   7.3437500e-01   9.5579600e-01   6.4832853e-05
   7.5000000e-01   9.7360400e-01   6.3615434e-05
   7.6562500e-01   9.9158800e-01   6.2333753e-05
   7.8125000e-01   1.0108840e+00   6.0981417e-05
   7.9687500e-01   1.0303550e+00   5.9551023e-05
   8.1250000e-01   1.0497200e+00   5.8033919e-05
   8.2812500e-01   1.0689470e+00   5.6419906e-05
   8.4375000e-01   1.0884110e+00   5.4696803e-05
   8.5937500e-01   1.1077370e+00   5.2849905e-05
   8.7500000e-01   1.1275770e+00   5.0861144e-05
   8.9062500e-01   1.1470200e+00   4.8707910e-05
   9.0625000e-01   1.1664080e+00   4.6361274e-05
   9.2187500e-01   1.1858120e+00   4.3783156e-05
   9.3750000e-01   1.2053800e+00   4.0921619e-05
   9.5312500e-01   1.2246900e+00   3.7702342e-05
   9.6875000e-01   1.2439590e+00   3.4011838e-05
   9.8437500e-01   1.2633400e+00   2.9659471e-05
   1.0000000e+00   1.2764510e+00   2.4271164e-05
   1.0156250e+00   1.5007850e+00   2.3759567e-05
   1.0312500e+00   1.5315820e+00   2.2965269e-05
   1.0468750e+00   1.5533180e+00   2.2720606e-05
   1.0625000e+00   1.5719870e+00   2.2346266e-05
   1.0781250e+00   1.5901130e+00   2.2061898e-05
   1.0937500e+00   1.6098630e+00   2.1791595e-05
   1.1093750e+00   1.6291500e+00   2.1523436e-05
   1.1250000e+00   1.6481130e+00   2.1285635e-05
   1.1406250e+00   1.6672000e+00   2.1049201e-05
   1.1562500e+00   1.6855420e+00   2.0814903e-05
   1.1718750e+00   1.7039020e+00   2.0577568e-05
   1.1875000e+00   1.7227370e+00   2.0343134e-05
   1.2031250e+00   1.7417260e+00   2.0103916e-05
   1.2187500e+00   1.7602870e+00   1.9866915e-05
   1.2343750e+00   1.7792490e+00   1.9614571e-05
   1.2500000e+00   1.7978000e+00   1.9366946e-05
   1.2656250e+00   1.8170200e+00   1.9127314e-05
   1.2812500e+00   1.8355790e+00   1.8890813e-05
   1.2968750e+00   1.8544690e+00   1.8658512e-05
   1.3125000e+00   1.8740270e+00   1.8426920e-05
   1.3281250e+00   1.8952010e+00   1.8196533e-05
   1.3437500e+00   1.9166050e+00   1.7963936e-05
   1.3593750e+00   1.9356750e+00   1.7733229e-05
   1.3750000e+00   1.9572120e+00   1.7501749e-05
   1.3906250e+00   1.9768410e+00   1.7270487e-05
   1.4062500e+00   1.9964700e+00   1.7021220e-05
   1.4218750e+00   2.0165180e+00   1.6770113e-05
   1.4375000e+00   2.0396140e+00   1.6515925e-05
   1.4531250e+00   2.0625110e+00   1.6255846e-05
   1.4687500e+00   2.0853050e+00   1.5980368e-05
   1.4843750e+00   2.1085500e+00   1.5686707e-05
   1.5000000e+00   2.1309340e+00   1.5342445e-05
   1.5156250e+00   2.1540860e+00   1.4977105e-05
   1.5312500e+00   2.1781870e+00   1.4598538e-05
   1.5468750e+00   2.2022320e+00   1.4208283e-05
   1.5625000e+00   2.2267210e+00   1.3802222e-05
   1.5781250e+00   2.2499150e+00   1.3447944e-05
   1.5937500e+00   2.2741960e+00   1.2912047e-05
   1.6093750e+00   2.2992710e+00   1.2459877e-05
   1.6250000e+00   2.3240330e+00   1.2021509e-05
   1.6406250e+00   2.3504090e+00   1.1495632e-05
   1.6562500e+00   2.3769220e+00   1.1031197e-05
   1.6718750e+00   2.4040930e+00   1.0575440e-05
   1.6875000e+00   2.4317890e+00   1.0073778e-05
   1.7031250e+00   2.4586480e+00   9.5433006e-06
   1.7187500e+00   2.4855960e+00   9.0651819e-06
   1.7343750e+00   2.5139580e+00   8.5115875e-06
   1.7500000e+00   2.5415260e+00   8.0008116e-06
   1.7656250e+00   2.5693600e+00   7.4682639e-06
   1.7812500e+00   2.5971280e+00   7.0089354e-06
   1.7968750e+00   2.6251760e+00   6.4718741e-06
   1.8125000e+00   2.6537130e+00   5.9963872e-06
   1.8281250e+00   2.6827000e+00   5.4290910e-06
   1.8437500e+00   2.7113340e+00   4.8365866e-06
   1.8593750e+00   2.7395910e+00   4.3668709e-06
   1.8750000e+00   2.7711260e+00   3.8305135e-06
   1.8906250e+00   2.8001640e+00   3.4632419e-06
   1.9062500e+00   2.8321720e+00   2.9837403e-06
   1.9218750e+00   2.8610500e+00   2.6561678e-06
   1.9375000e+00   2.8914200e+00   2.4508602e-06
   1.9531250e+00   2.9204420e+00   2.2047337e-06
   1.9687500e+00   2.9504900e+00   1.9474920e-06
   1.9843750e+00   2.9817550e+00   1.5262159e-06
   2.0000000e+00   2.9911530e+00   1.5061895e-06
   2.0156250e+00   3.3656920e+00   1.4804593e-06
   2.0312500e+00   3.4130280e+00   1.4590529e-06
   2.0468750e+00   3.4598070e+00   1.4356242e-06
   2.0625000e+00   3.5060040e+00   1.4114709e-06
   2.0781250e+00   3.5572080e+00   1.3865900e-06
   2.0937500e+00   3.6065740e+00   1.3599391e-06
   2.1093750e+00   3.6563770e+00   1.3331547e-06
   2.1250000e+00   3.7052990e+00   1.3052638e-06
   2.1406250e+00   3.7634120e+00   1.2767981e-06
   2.1562500e+00   3.8200650e+00   1.2458190e-06
   2.1718750e+00   3.8802090e+00   1.2138873e-06
   2.1875000e+00   3.9366170e+00   1.1810283e-06
   2.2031250e+00   3.9863000e+00   1.1487593e-06
   2.2187500e+00   4.0439460e+00   1.1132680e-06
   2.2343750e+00   4.0932240e+00   1.0763655e-06
   2.2500000e+00   4.1435630e+00   1.0402031e-06
   2.2656250e+00   4.2020080e+00   1.0002611e-06
   2.2812500e+00   4.2586630e+00   9.5987775e-07
   2.2968750e+00   4.3235650e+00   8.7989830e-07
   2.3125000e+00   4.3946590e+00   8.5326545e-07
   2.3281250e+00   4.4615660e+00   8.2302548e-07
   2.3437500e+00   4.5333730e+00   7.4536198e-07
   2.3593750e+00   4.6155480e+00   7.1144743e-07
   2.3750000e+00   4.6827890e+00   6.4554756e-07
   2.3906250e+00   4.7442000e+00   5.6248754e-07
   2.4062500e+00   4.8034370e+00   4.8405254e-07
   2.4218750e+00   4.8629890e+00   4.6329996e-07
   2.4375000e+00   4.9251610e+00   4.4696439e-07
   2.4531250e+00   4.9906860e+00   4.2991131e-07
   2.4687500e+00   5.0549760e+00   4.1187401e-07
   2.4843750e+00   5.1173080e+00   3.9702719e-07
   2.5000000e+00   5.1803870e+00   3.7855881e-07
   2.5156250e+00   5.2458120e+00   3.6109284e-07
   2.5312500e+00   5.3119380e+00   3.4378099e-07
   2.5468750e+00   5.3781300e+00   3.2618366e-07
   2.5625000e+00   5.4407150e+00   3.1203456e-07
   2.5781250e+00   5.5060400e+00   3.0281114e-07
   2.5937500e+00   5.5725710e+00   2.8332703e-07
   2.6093750e+00   5.6330670e+00   2.7181863e-07
   2.6250000e+00   5.6952410e+00   2.5691454e-07
   2.6406250e+00   5.7578620e+00   2.3901288e-07
   2.6562500e+00   5.8196610e+00   2.2823446e-07
   2.6718750e+00   5.8826220e+00   2.1456823e-07
   2.6875000e+00   5.9450340e+00   2.0230331e-07
   2.7031250e+00   6.0055180e+00   1.9354606e-07
   2.7187500e+00   6.0684740e+00   1.7947044e-07
   2.7343750e+00   6.1313390e+00   1.6840820e-07
   2.7500000e+00   6.1937660e+00   1.5646001e-07
   2.7656250e+00   6.2563740e+00   1.4754835e-07
   2.7812500e+00   6.3189070e+00   1.3761570e-07
   2.7968750e+00   6.3816270e+00   1.2673657e-07
   2.8125000e+00   6.4452260e+00   1.1851830e-07
   2.8281250e+00   6.5050430e+00   1.1002385e-07
   2.8437500e+00   6.5679180e+00   9.7874946e-08
   2.8593750e+00   6.6328910e+00   8.7982315e-08
   2.8750000e+00   6.6981450e+00   8.0229172e-08
   2.8906250e+00   6.7585710e+00   7.2791997e-08
   2.9062500e+00   6.8167670e+00   6.6314296e-08
   2.9218750e+00   6.8727660e+00   6.0405496e-08
   2.9375000e+00   6.9349190e+00   5.1980388e-08
   2.9531250e+00   6.9910560e+00   4.7313836e-08
   2.9687500e+00   7.0478190e+00   4.1008900e-08
   2.9843750e+00   7.1028850e+00   3.6948929e-08
   3.0000000e+00   7.1144460e+00   3.6906324e-08
   3.0156250e+00   7.6786690e+00   3.6292547e-08
   3.0312500e+00   7.7292580e+00   3.5693002e-08
   3.0468750e+00   7.7783440e+00   3.5070883e-08
   3.0625000e+00   7.8293620e+00   3.4434884e-08
   3.0781250e+00   7.8802400e+00   3.3728048e-08
   3.0937500e+00   7.9316110e+00   3.2997601e-08
   3.1093750e+00   7.9828630e+00   3.2298625e-08
   3.1250000e+00   8.0403790e+00   3.1485583e-08
   3.1406250e+00   8.0923280e+00   3.0570106e-08
   3.1562500e+00   8.1478860e+00   2.9949441e-08
   3.1718750e+00   8.2065260e+00   2.9295053e-08
   3.1875000e+00   8.2582880e+00   2.8471897e-08
   3.2031250e+00   8.3158060e+00   2.7746912e-08
   3.2187500e+00   8.3692800e+00   2.6376081e-08
   3.2343750e+00   8.4324410e+00   2.4463443e-08
   3.2500000e+00   8.4995240e+00   2.3650760e-08
   3.2656250e+00   8.5656510e+00   2.2845675e-08
   3.2812500e+00   8.6326970e+00   2.2014261e-08
   3.2968750e+00   8.6953550e+00   2.1102287e-08
   3.3125000e+00   8.7580850e+00   2.0340644e-08
   3.3281250e+00   8.8211260e+00   1.9390742e-08
   3.3437500e+00   8.8883920e+00   1.8338672e-08
   3.3593750e+00   8.9524890e+00   1.7242095e-08
   3.3750000e+00   9.0166190e+00   1.5916997e-08
   3.3906250e+00   9.0870210e+00   1.3728506e-08
   3.4062500e+00   9.1524670e+00   8.3596957e-09
   3.4218750e+00   9.2137260e+00   7.7192136e-09
   3.4375000e+00   9.2743340e+00   7.3160707e-09
   3.4531250e+00   9.3283670e+00   7.0577857e-09
   3.4687500e+00   9.3828980e+00   6.7700833e-09
   3.4843750e+00   9.4343010e+00   6.5074276e-09
   3.5000000e+00   9.4864980e+00   6.2654513e-09
   3.5156250e+00   9.5359930e+00   6.0483559e-09
   3.5312500e+00   9.5853530e+00   5.8358001e-09
   3.5468750e+00   9.6367660e+00   5.6177381e-09
   3.5625000e+00   9.6864640e+00   5.4421638e-09
   3.5781250e+00   9.7356410e+00   5.2683949e-09
   3.5937500e+00   9.7858650e+00   5.0526479e-09
   3.6093750e+00   9.8328430e+00   4.9172150e-09
   3.6250000e+00   9.8820800e+00   4.7598901e-09
   3.6406250e+00   9.9291810e+00   4.6170705e-09
   3.6562500e+00   9.9792740e+00   4.4609137e-09
   3.6718750e+00   1.0027187e+01   4.3274670e-09
   3.6875000e+00   1.0074914e+01   4.1887081e-09
   3.7031250e+00   1.0123106e+01   4.0868772e-09
   3.7187500e+00   1.0168645e+01   3.9996470e-09
   3.7343750e+00   1.0217072e+01   3.8961379e-09
   3.7500000e+00   1.0263362e+01   3.8112313e-09
   3.7656250e+00   1.0309524e+01   3.7335941e-09
   3.7812500e+00   1.0353429e+01   3.6740023e-09
   3.7968750e+00   1.0397330e+01   3.6203080e-09
   3.8125000e+00   1.0441053e+01   3.5646939e-09
   3.8281250e+00   1.0482696e+01   3.5292031e-09
   3.8437500e+00   1.0524001e+01   3.4889667e-09
   3.8593750e+00   1.0563469e+01   3.4576930e-09
   3.8750000e+00   1.0602802e+01   3.4332552e-09
   3.8906250e+00   1.0642090e+01   3.4079247e-09
   3.9062500e+00   1.0681938e+01   3.3827216e-09
   3.9218750e+00   1.0721882e+01   3.3596430e-09
   3.9375000e+00   1.0759041e+01   3.3456878e-09
   3.9531250e+00   1.0796331e+01   3.3321443e-09
   3.9687500e+00   1.0833732e+01   3.3228660e-09
   3.9843750e+00   1.0866682e+01   3.3194805e-09
   4.0000000e+00   1.0878917e+01   3.3177942e-09
   4.0156250e+00   1.1550517e+01   3.2723248e-09
   4.0312500e+00   1.1588148e+01   3.2168682e-09
   4.0468750e+00   1.1629634e+01   3.1519759e-09
   4.0625000e+00   1.1671064e+01   3.0725464e-09
   4.0781250e+00   1.1712494e+01   2.9895760e-09
   4.0937500e+00   1.1754507e+01   2.8942420e-09
   4.1093750e+00   1.1796271e+01   2.7814888e-09
   4.1250000e+00   1.1840298e+01   2.6569607e-09
   4.1406250e+00   1.1884569e+01   2.5211153e-09
   4.1562500e+00   1.1928644e+01   2.3704653e-09
   4.1718750e+00   1.1972896e+01   2.1817931e-09
   4.1875000e+00   1.2019505e+01   1.9176584e-09
   4.2031250e+00   1.2066238e+01   1.6382705e-09
   4.2187500e+00   1.2103004e+01   1.6332449e-09
   4.2343750e+00   1.2138355e+01   1.6318204e-09
   4.2500000e+00   1.2175777e+01   1.5353406e-09
   4.2656250e+00   1.2212575e+01   1.5234018e-09
   4.2812500e+00   1.2251533e+01   1.5104797e-09
   4.2968750e+00   1.2290445e+01   1.4970586e-09
   4.3125000e+00   1.2329642e+01   1.4834863e-09
   4.3281250e+00   1.2368256e+01   1.4700917e-09
   4.3437500e+00   1.2407683e+01   1.4564173e-09
   4.3593750e+00   1.2447442e+01   1.4420324e-09
   4.3750000e+00   1.2489733e+01   1.4200332e-09
   4.3906250e+00   1.2529505e+01   1.4067689e-09
   4.4062500e+00   1.2569014e+01   1.3877552e-09
   4.4218750e+00   1.2608818e+01   1.3709680e-09
   4.4375000e+00   1.2649144e+01   1.3531039e-09
   4.4531250e+00   1.2689521e+01   1.3342956e-09
   4.4687500e+00   1.2729575e+01   1.3156242e-09
   4.4843750e+00   1.2769457e+01   1.2955333e-09
   4.5000000e+00   1.2809382e+01   1.2768662e-09
   4.5156250e+00   1.2849490e+01   1.2585201e-09
   4.5312500e+00   1.2889439e+01   1.2395770e-09
   4.5468750e+00   1.2929774e+01   1.2219566e-09
   4.5625000e+00   1.2969520e+01   1.2051482e-09
   4.5781250e+00   1.3009011e+01   1.1874599e-09
   4.5937500e+00   1.3049005e+01   1.1708301e-09
   4.6093750e+00   1.3086688e+01   1.1572048e-09
   4.6250000e+00   1.3124996e+01   1.1418782e-09
   4.6406250e+00   1.3165054e+01   1.1246051e-09
   4.6562500e+00   1.3202761e+01   1.1112530e-09
   4.6718750e+00   1.3242553e+01   1.0926525e-09
   4.6875000e+00   1.3280210e+01   1.0804010e-09
   4.7031250e+00   1.3318296e+01   1.0685179e-09
   4.7187500e+00   1.3356084e+01   1.0557736e-09
   4.7343750e+00   1.3393723e+01   1.0432279e-09
   4.7500000e+00   1.3431512e+01   1.0310786e-09
   4.7656250e+00   1.3469891e+01   1.0198703e-09
   4.7812500e+00   1.3507926e+01   1.0094936e-09
   4.7968750e+00   1.3545830e+01   9.9980971e-10
   4.8125000e+00   1.3581176e+01   9.9332308e-10
   4.8281250e+00   1.3618862e+01   1.1092610e-09
   4.8437500e+00   1.3655809e+01   1.0835565e-09
   4.8593750e+00   1.3693154e+01   1.0623590e-09
   4.8750000e+00   1.3729136e+01   1.0423369e-09
   4.8906250e+00   1.3764825e+01   1.0232799e-09
   4.9062500e+00   1.3800361e+01   1.0054202e-09
   4.9218750e+00   1.3833934e+01   9.8795475e-10
   4.9375000e+00   1.3868057e+01   9.7424616e-10
   4.9531250e+00   1.3902025e+01   9.6215788e-10
   4.9687500e+00   1.3933563e+01   9.5181162e-10
   4.9843750e+00   1.3966985e+01   9.4110190e-10
   5.0000000e+00   1.3979294e+01   9.3634061e-10


==> box/dat/conv_lp64_xalsv.dat <==
   1.5625000e-02   1.4352700e-01   6.2870942e-05
   3.1250000e-02   1.8026900e-01   6.2486307e-05
   4.6875000e-02   1.9810200e-01   6.2096012e-05
   6.2500000e-02   2.0951000e-01   6.1699874e-05
   7.8125000e-02   2.2087700e-01   6.1297881e-05
   9.3750000e-02   2.3208200e-01   6.0889775e-05
   1.0937500e-01   2.4343800e-01   6.0475415e-05
   1.2500000e-01   2.5451100e-01   6.0054651e-05
   1.4062500e-01   2.6565200e-01   5.9627390e-05
   1.5625000e-01   2.7672700e-01   5.9193250e-05
   1.7187500e-01   2.8766100e-01   5.8752299e-05
   1.8750000e-01   2.9891600e-01   5.8304189e-05
   2.0312500e-01   3.1033800e-01   5.7848815e-05
   2.1875000e-01   3.2145600e-01   5.7385927e-05
   2.3437500e-01   3.3270600e-01   5.6915333e-05
   2.5000000e-01   3.4426700e-01   5.6436845e-05
   2.6562500e-01   3.5572400e-01   5.5950201e-05
   2.8125000e-01   3.6696600e-01   5.5455206e-05
   2.9687500e-01   3.7828800e-01   5.4951589e-05
   3.1250000e-01   3.8947700e-01   5.4439119e-05
   3.2812500e-01   4.0079900e-01   5.3917589e-05
   3.4375000e-01   4.1244400e-01   5.3386594e-05
   3.5937500e-01   4.2392500e-01   5.2846022e-05
   3.7500000e-01   4.3525700e-01   5.2295462e-05
   3.9062500e-01   4.4625300e-01   5.1734660e-05
   4.0625000e-01   4.5749800e-01   5.1163258e-05
   4.2187500e-01   4.6868400e-01   5.0581022e-05
   4.3750000e-01   4.7998900e-01   4.9987524e-05
   4.5312500e-01   4.9097200e-01   4.9382395e-05
   4.6875000e-01   5.0192500e-01   4.8765282e-05
   4.8437500e-01   5.1327600e-01   4.8135856e-05
   5.0000000e-01   5.2470800e-01   4.7493597e-05
   5.1562500e-01   5.3586100e-01   4.6838163e-05
   5.3125000e-01   5.4699500e-01   4.6169075e-05
   5.4687500e-01   5.5799700e-01   4.5485837e-05
   5.6250000e-01   5.6931600e-01   4.4787971e-05
   5.7812500e-01   5.8066400e-01   4.4074941e-05
   5.9375000e-01   5.9215100e-01   4.3346227e-05
   6.0937500e-01   6.0351100e-01   4.2601168e-05
   6.2500000e-01   6.1496300e-01   4.1839254e-05
   6.4062500e-01   6.2637900e-01   4.1059725e-05
   6.5625000e-01   6.3784700e-01   4.0261916e-05
   6.7187500e-01   6.4911500e-01   3.9445087e-05
   6.8750000e-01   6.6045400e-01   3.8608409e-05
   7.0312500e-01   6.7168800e-01   3.7751103e-05
   7.1875000e-01   6.8306600e-01   3.6872174e-05
   7.3437500e-01   6.9447400e-01   3.5970615e-05
   7.5000000e-01   7.0600800e-01   3.5045356e-05
   7.6562500e-01   7.1728300e-01   3.4095228e-05
   7.8125000e-01   7.2838500e-01   3.3118838e-05
   7.9687500e-01   7.3997400e-01   3.2114825e-05
   8.1250000e-01   7.5152700e-01   3.1081472e-05
   8.2812500e-01   7.6291700e-01   3.0016997e-05
   8.4375000e-01   7.7441000e-01   2.8919230e-05
   8.5937500e-01   7.8578400e-01   2.7785774e-05
   8.7500000e-01   7.9749500e-01   2.6613780e-05
   8.9062500e-01   8.0919500e-01   2.5399809e-05
   9.0625000e-01   8.2060100e-01   2.4139779e-05
   9.2187500e-01   8.3217300e-01   2.2828525e-05
   9.3750000e-01   8.4361900e-01   2.1459533e-05
   9.5312500e-01   8.5515300e-01   2.0024393e-05
   9.6875000e-01   8.6661300e-01   1.8511495e-05
   9.8437500e-01   8.7827800e-01   1.6904607e-05
   1.0000000e+00   8.8250700e-01   1.5179335e-05
   1.0156250e+00   1.5674370e+00   1.0098458e-05
   1.0312500e+00   1.5828310e+00   9.9477481e-06
   1.0468750e+00   1.5960350e+00   9.7928388e-06
   1.0625000e+00   1.6091190e+00   9.6386099e-06
   1.0781250e+00   1.6223310e+00   9.4850623e-06
   1.0937500e+00   1.6356300e+00   9.3322026e-06
   1.1093750e+00   1.6492790e+00   9.1800390e-06
   1.1250000e+00   1.6636520e+00   9.0285805e-06
   1.1406250e+00   1.6779360e+00   8.8778366e-06
   1.1562500e+00   1.6915810e+00   8.7278172e-06
   1.1718750e+00   1.7052170e+00   8.5785328e-06
   1.1875000e+00   1.7191200e+00   8.4299943e-06
   1.2031250e+00   1.7326780e+00   8.2822130e-06
   1.2187500e+00   1.7462530e+00   8.1352006e-06
   1.2343750e+00   1.7600340e+00   7.9889692e-06
   1.2500000e+00   1.7736380e+00   7.8435313e-06
   1.2656250e+00   1.7871520e+00   7.6988999e-06
   1.2812500e+00   1.8011310e+00   7.5550882e-06
   1.2968750e+00   1.8149100e+00   7.4121099e-06
   1.3125000e+00   1.8289940e+00   7.2699788e-06
   1.3281250e+00   1.8428400e+00   7.1287092e-06
   1.3437500e+00   1.8566860e+00   6.9883154e-06
   1.3593750e+00   1.8706020e+00   6.8488121e-06
   1.3750000e+00   1.8845940e+00   6.7102137e-06
   1.3906250e+00   1.8985360e+00   6.5725350e-06
   1.4062500e+00   1.9127020e+00   6.4357903e-06
   1.4218750e+00   1.9267130e+00   6.2999937e-06
   1.4375000e+00   1.9408700e+00   6.1651591e-06
   1.4531250e+00   1.9547440e+00   6.0312995e-06
   1.4687500e+00   1.9686550e+00   5.8984271e-06
   1.4843750e+00   1.9831450e+00   5.7665530e-06
   1.5000000e+00   1.9974360e+00   5.6356871e-06
   1.5156250e+00   2.0118450e+00   5.5058372e-06
   1.5312500e+00   2.0259890e+00   5.3770092e-06
   1.5468750e+00   2.0402210e+00   5.2492063e-06
   1.5625000e+00   2.0545180e+00   5.1224284e-06
   1.5781250e+00   2.0688030e+00   4.9966718e-06
   1.5937500e+00   2.0830290e+00   4.8719279e-06
   1.6093750e+00   2.0972160e+00   4.7481830e-06
   1.6250000e+00   2.1115560e+00   4.6254169e-06
   1.6406250e+00   2.1258710e+00   4.5036017e-06
   1.6562500e+00   2.1402050e+00   4.3827004e-06
   1.6718750e+00   2.1544620e+00   4.2626657e-06
   1.6875000e+00   2.1686710e+00   4.1434376e-06
   1.7031250e+00   2.1829050e+00   4.0249412e-06
   1.7187500e+00   2.1972930e+00   3.9070845e-06
   1.7343750e+00   2.2115380e+00   3.7897551e-06
   1.7500000e+00   2.2259080e+00   3.6728174e-06
   1.7656250e+00   2.2402850e+00   3.5561091e-06
   1.7812500e+00   2.2544440e+00   3.4394388e-06
   1.7968750e+00   2.2687690e+00   3.3225850e-06
   1.8125000e+00   2.2829310e+00   3.2052939e-06
   1.8281250e+00   2.2971860e+00   3.0872629e-06
   1.8437500e+00   2.3114540e+00   2.9680501e-06
   1.8593750e+00   2.3255960e+00   2.8467634e-06
   1.8750000e+00   2.3399020e+00   2.7215151e-06
   1.8906250e+00   2.3541550e+00   2.5896382e-06
   1.9062500e+00   2.3688330e+00   2.4497848e-06
   1.9218750e+00   2.3830070e+00   2.3032727e-06
   1.9375000e+00   2.3973370e+00   2.1527359e-06
   1.9531250e+00   2.4117730e+00   2.0006841e-06
   1.9687500e+00   2.4262300e+00   1.8491862e-06
   1.9843750e+00   2.4408670e+00   1.5893372e-06
   2.0000000e+00   2.4516030e+00   1.5550723e-06
   2.0156250e+00   3.5365020e+00   1.2529696e-06
   2.0312500e+00   3.5508680e+00   1.2436783e-06
   2.0468750e+00   3.5656450e+00   1.2347741e-06
   2.0625000e+00   3.5803630e+00   1.2261259e-06
   2.0781250e+00   3.5950560e+00   1.2176846e-06
   2.0937500e+00   3.6097950e+00   1.2094102e-06
   2.1093750e+00   3.6248690e+00   1.2012631e-06
   2.1250000e+00   3.6397880e+00   1.1932030e-06
   2.1406250e+00   3.6544790e+00   1.1851876e-06
   2.1562500e+00   3.6697850e+00   1.1771732e-06
   2.1718750e+00   3.6849950e+00   1.1691137e-06
   2.1875000e+00   3.7003800e+00   1.1609606e-06
   2.2031250e+00   3.7159270e+00   1.1526628e-06
   2.2187500e+00   3.7314950e+00   1.1441666e-06
   2.2343750e+00   3.7474230e+00   1.1354165e-06
   2.2500000e+00   3.7632350e+00   1.1263590e-06
   2.2656250e+00   3.7791370e+00   1.1169504e-06
   2.2812500e+00   3.7953750e+00   1.1071743e-06
   2.2968750e+00   3.8116650e+00   1.0970732e-06
   2.3125000e+00   3.8278990e+00   1.0867940e-06
   2.3281250e+00   3.8444150e+00   1.0766292e-06
   2.3437500e+00   3.8609460e+00   1.0669947e-06
   2.3593750e+00   3.8774450e+00   1.0582927e-06
   2.3750000e+00   3.8942890e+00   1.0507203e-06
   2.3906250e+00   3.9109190e+00   1.0441971e-06
   2.4062500e+00   3.9279300e+00   1.0384726e-06
   2.4218750e+00   3.9441500e+00   1.0332812e-06
   2.4375000e+00   3.9607110e+00   1.0284266e-06
   2.4531250e+00   3.9765620e+00   1.0237900e-06
   2.4687500e+00   3.9925600e+00   1.0193081e-06
   2.4843750e+00   4.0083950e+00   1.0149483e-06
   2.5000000e+00   4.0239230e+00   1.0106910e-06
   2.5156250e+00   4.0392670e+00   1.0065192e-06
   2.5312500e+00   4.0547770e+00   1.0024115e-06
   2.5468750e+00   4.0698800e+00   9.9833919e-07
   2.5625000e+00   4.0849680e+00   9.9426452e-07
   2.5781250e+00   4.0997290e+00   9.9014173e-07
   2.5937500e+00   4.1144900e+00   9.8592116e-07
   2.6093750e+00   4.1292920e+00   9.8155729e-07
   2.6250000e+00   4.1441230e+00   9.7702048e-07
   2.6406250e+00   4.1589370e+00   9.7231013e-07
   2.6562500e+00   4.1737110e+00   9.6746418e-07
   2.6718750e+00   4.1881180e+00   9.6255933e-07
   2.6875000e+00   4.2024120e+00   9.5769902e-07
   2.7031250e+00   4.2169320e+00   9.5299219e-07
   2.7187500e+00   4.2311830e+00   9.4853048e-07
   2.7343750e+00   4.2455850e+00   9.4437211e-07
   2.7500000e+00   4.2595950e+00   9.4053644e-07
   2.7656250e+00   4.2740360e+00   9.3700784e-07
   2.7812500e+00   4.2887450e+00   9.3374506e-07
   2.7968750e+00   4.3027930e+00   9.3069075e-07
   2.8125000e+00   4.3167600e+00   9.2777598e-07
   2.8281250e+00   4.3304390e+00   9.2491127e-07
   2.8437500e+00   4.3441210e+00   9.2195082e-07
   2.8593750e+00   4.3573990e+00   9.1862270e-07
   2.8750000e+00   4.3705350e+00   9.1449101e-07
   2.8906250e+00   4.3837950e+00   9.0914996e-07
   2.9062500e+00   4.3966110e+00   9.0263615e-07
   2.9218750e+00   4.4094760e+00   8.9550275e-07
   2.9375000e+00   4.4223630e+00   8.8848615e-07
   2.9531250e+00   4.4352500e+00   8.8228883e-07
   2.9687500e+00   4.4477500e+00   8.7754787e-07
   2.9843750e+00   4.4603410e+00   8.7524597e-07
   3.0000000e+00   4.4723830e+00   8.7459222e-07
   3.0156250e+00   6.6217370e+00   7.8541412e-07
   3.0312500e+00   6.6326560e+00   7.8409428e-07
   3.0468750e+00   6.6429800e+00   7.8311730e-07
   3.0625000e+00   6.6536460e+00   7.8220955e-07
   3.0781250e+00   6.6644190e+00   7.8134159e-07
   3.0937500e+00   6.6751650e+00   7.8050524e-07
   3.1093750e+00   6.6860980e+00   7.7969560e-07
   3.1250000e+00   6.6970830e+00   7.7890833e-07
   3.1406250e+00   6.7080280e+00   7.7813817e-07
   3.1562500e+00   6.7191160e+00   7.7737824e-07
   3.1718750e+00   6.7304520e+00   7.7662014e-07
   3.1875000e+00   6.7418310e+00   7.7585447e-07
   3.2031250e+00   6.7531430e+00   7.7507187e-07
   3.2187500e+00   6.7648930e+00   7.7426393e-07
   3.2343750e+00   6.7768370e+00   7.7342403e-07
   3.2500000e+00   6.7889490e+00   7.7254746e-07
   3.2656250e+00   6.8013960e+00   7.7163031e-07
   3.2812500e+00   6.8141040e+00   7.7066649e-07
   3.2968750e+00   6.8267890e+00   7.6964237e-07
   3.3125000e+00   6.8401220e+00   7.6853015e-07
   3.3281250e+00   6.8531650e+00   7.6728311e-07
   3.3437500e+00   6.8662890e+00   7.6583791e-07
   3.3593750e+00   6.8793550e+00   7.6412646e-07
   3.3750000e+00   6.8926260e+00   7.6209266e-07
   3.3906250e+00   6.9057570e+00   7.5970336e-07
   3.4062500e+00   6.9188070e+00   7.5694765e-07
   3.4218750e+00   6.9319190e+00   7.5382945e-07
   3.4375000e+00   6.9447560e+00   7.5036400e-07
   3.4531250e+00   6.9574570e+00   7.4658641e-07
   3.4687500e+00   6.9701560e+00   7.4257170e-07
   3.4843750e+00   6.9827290e+00   7.3845073e-07
   3.5000000e+00   6.9950860e+00   7.3439465e-07
   3.5156250e+00   7.0074980e+00   7.3056342e-07
   3.5312500e+00   7.0199850e+00   7.2705914e-07
   3.5468750e+00   7.0320720e+00   7.2392110e-07
   3.5625000e+00   7.0442070e+00   7.2115073e-07
   3.5781250e+00   7.0563980e+00   7.1873552e-07
   3.5937500e+00   7.0684220e+00   7.1665750e-07
   3.6093750e+00   7.0805000e+00   7.1489014e-07
   3.6250000e+00   7.0925690e+00   7.1339261e-07
   3.6406250e+00   7.1049280e+00   7.1210920e-07
   3.6562500e+00   7.1169420e+00   7.1097615e-07
   3.6718750e+00   7.1290540e+00   7.0993256e-07
   3.6875000e+00   7.1411130e+00   7.0892986e-07
   3.7031250e+00   7.1533000e+00   7.0793614e-07
   3.7187500e+00   7.1653850e+00   7.0693548e-07
   3.7343750e+00   7.1774680e+00   7.0592431e-07
   3.7500000e+00   7.1894630e+00   7.0490736e-07
   3.7656250e+00   7.2016550e+00   7.0389447e-07
   3.7812500e+00   7.2137360e+00   7.0289880e-07
   3.7968750e+00   7.2254700e+00   7.0193647e-07
   3.8125000e+00   7.2371830e+00   7.0102710e-07
   3.8281250e+00   7.2489440e+00   7.0019370e-07
   3.8437500e+00   7.2606130e+00   6.9945841e-07
   3.8593750e+00   7.2726090e+00   6.9882960e-07
   3.8750000e+00   7.2845230e+00   6.9828316e-07
   3.8906250e+00   7.2962220e+00   6.9776369e-07
   3.9062500e+00   7.3079670e+00   6.9723268e-07
   3.9218750e+00   7.3193920e+00   6.9670474e-07
   3.9375000e+00   7.3306960e+00   6.9621639e-07
   3.9531250e+00   7.3421600e+00   6.9579164e-07
   3.9687500e+00   7.3531860e+00   6.9543873e-07
   3.9843750e+00   7.3643150e+00   6.9522779e-07
   4.0000000e+00   7.3761090e+00   6.9503656e-07
   4.0156250e+00   1.1495720e+01   6.4888367e-07
   4.0312500e+00   1.1505479e+01   6.4822868e-07
   4.0468750e+00   1.1515201e+01   6.4753762e-07
   4.0625000e+00   1.1524880e+01   6.4680810e-07
   4.0781250e+00   1.1534499e+01   6.4603602e-07
   4.0937500e+00   1.1544252e+01   6.4521057e-07
   4.1093750e+00   1.1553923e+01   6.4431930e-07
   4.1250000e+00   1.1563676e+01   6.4335124e-07
   4.1406250e+00   1.1573294e+01   6.4230057e-07
   4.1562500e+00   1.1582983e+01   6.4117066e-07
   4.1718750e+00   1.1592999e+01   6.3997722e-07
   4.1875000e+00   1.1603084e+01   6.3874782e-07
   4.2031250e+00   1.1613091e+01   6.3751663e-07
   4.2187500e+00   1.1623226e+01   6.3631671e-07
   4.2343750e+00   1.1633217e+01   6.3517473e-07
   4.2500000e+00   1.1643269e+01   6.3411011e-07
   4.2656250e+00   1.1653761e+01   6.3313523e-07
   4.2812500e+00   1.1664322e+01   6.3225329e-07
   4.2968750e+00   1.1674710e+01   6.3145588e-07
   4.3125000e+00   1.1685104e+01   6.3072741e-07
   4.3281250e+00   1.1695442e+01   6.3005845e-07
   4.3437500e+00   1.1705774e+01   6.2945698e-07
   4.3593750e+00   1.1716553e+01   6.2894478e-07
   4.3750000e+00   1.1727336e+01   6.2854140e-07
   4.3906250e+00   1.1737973e+01   6.2824964e-07
   4.4062500e+00   1.1748698e+01   6.2805087e-07
   4.4218750e+00   1.1759458e+01   6.2790814e-07
   4.4375000e+00   1.1770536e+01   6.2777170e-07
   4.4531250e+00   1.1781513e+01   6.2758451e-07
   4.4687500e+00   1.1792725e+01   6.2728939e-07
   4.4843750e+00   1.1803969e+01   6.2683949e-07
   4.5000000e+00   1.1815281e+01   6.2620914e-07
   4.5156250e+00   1.1826481e+01   6.2539679e-07
   4.5312500e+00   1.1837975e+01   6.2441647e-07
   4.5468750e+00   1.1849174e+01   6.2328447e-07
   4.5625000e+00   1.1860931e+01   6.2201019e-07
   4.5781250e+00   1.1872481e+01   6.2059460e-07
   4.5937500e+00   1.1884070e+01   6.1903480e-07
   4.6093750e+00   1.1895574e+01   6.1733144e-07
   4.6250000e+00   1.1907229e+01   6.1549557e-07
   4.6406250e+00   1.1918804e+01   6.1355205e-07
   4.6562500e+00   1.1930373e+01   6.1153848e-07
   4.6718750e+00   1.1941852e+01   6.0950117e-07
   4.6875000e+00   1.1953645e+01   6.0748971e-07
   4.7031250e+00   1.1965096e+01   6.0555179e-07
   4.7187500e+00   1.1976589e+01   6.0372858e-07
   4.7343750e+00   1.1988066e+01   6.0205106e-07
   4.7500000e+00   1.1999636e+01   6.0053803e-07
   4.7656250e+00   1.2011078e+01   5.9919635e-07
   4.7812500e+00   1.2022586e+01   5.9802316e-07
   4.7968750e+00   1.2033690e+01   5.9700938e-07
   4.8125000e+00   1.2045050e+01   5.9614283e-07
   4.8281250e+00   1.2056345e+01   5.9540901e-07
   4.8437500e+00   1.2067623e+01   5.9478636e-07
   4.8593750e+00   1.2078762e+01   5.9423462e-07
   4.8750000e+00   1.2090059e+01   5.9369421e-07
   4.8906250e+00   1.2100983e+01   5.9313619e-07
   4.9062500e+00   1.2111899e+01   5.9261208e-07
   4.9218750e+00   1.2123039e+01   5.9219153e-07
   4.9375000e+00   1.2134507e+01   5.9189166e-07
   4.9531250e+00   1.2145749e+01   5.9168781e-07
   4.9687500e+00   1.2156851e+01   5.9154624e-07
   4.9843750e+00   1.2167803e+01   5.9146570e-07
   5.0000000e+00   1.2180568e+01   5.9138873e-07


==> box/dat/conv_lp64_xv.dat <==
   0.0000000e+00   0.0000000e+00   1.0000000e+00
   1.0000000e+00   2.1514600e-01   6.2870939e-05
   2.0000000e+00   3.7978200e-01   5.1479234e-05
   3.0000000e+00   5.8428700e-01   4.5860227e-05
   4.0000000e+00   8.5510500e-01   4.2061962e-05
   5.0000000e+00   1.5701780e+00   3.0796640e-05
   6.0000000e+00   3.1102590e+00   2.6252935e-05
   7.0000000e+00   5.9219210e+00   2.4947219e-05
   8.0000000e+00   1.0424563e+01   2.4031237e-05
   9.0000000e+00   1.6989211e+01   2.3377730e-05
   1.0000000e+01   2.6167570e+01   2.2834468e-05


==> tikz/xax1.tikz <==
 \def\ss{\scriptsize}
 \def\st{\scriptstyle}
 \def\L{\TIKZlspan}
 \def\H{\TIKZhspan}
 \tikzstyle{bond}=[draw]
 \tikzstyle{void}=[circle,minimum size=\TIKZlspan]
 \begin{tikzpicture}[x=10mm,y=-10mm]
   \node[core] (a5)                   {$A^{(k)}$};    
   \node[core] (x5) [above=\H of a5]  {$X^{(k)}$};
   \node[core] (y5) [below=\H of a5]  {$X^{(k)}$};
   
   \node[core] (a6) [right=\L of a5]  {$A^{(k+1)}$};
   \node[void] (a7) [right=\L of a6]  {};
   \node[core] (a8) [right=\L of a7]  {$A^{(d)}$};
   \node[core] (a4) [left =\L of a5]  {$A^{(k-1)}$};
   \node[void] (a3) [left =\L of a4]  {};
   \node[core] (a2) [left =\L of a3]  {$A^{(2)}$};
   \node[core] (a1) [left= \L of a2]  {$A^{(1)}$};
   
   \node[core] (x6) [right=\L of x5]  {$X^{(k+1)}$};
   \node[void] (x7) [right=\L of x6]  {};
   \node[core] (x8) [right=\L of x7]  {$X^{(d)}$};
   \node[core] (x4) [left =\L of x5]  {$X^{(k-1)}$};
   \node[void] (x3) [left =\L of x4]  {};
   \node[core] (x2) [left =\L of x3]  {$X^{(2)}$};
   \node[core] (x1) [left= \L of x2]  {$X^{(1)}$};
   
   \node[core] (y6) [right=\L of y5]  {$X^{(k+1)}$};
   \node[void] (y7) [right=\L of y6]  {};
   \node[core] (y8) [right=\L of y7]  {$X^{(d)}$};
   \node[core] (y4) [left =\L of y5]  {$X^{(k-1)}$};
   \node[void] (y3) [left =\L of y4]  {};
   \node[core] (y2) [left =\L of y3]  {$X^{(2)}$};
   \node[core] (y1) [left= \L of y2]  {$X^{(1)}$};
   
   
   \path[bond]        (a1) -- node[left,midway]  {${\st i_1}$}     (x1);
   \path[bond]        (a2) -- node[left,midway]  {${\st i_2}$}     (x2);
   \path[bond]        (a4) -- node[left,midway]  {${\st i_{k-1}}$} (x4);
   \path[bond]        (a5) -- node[left,midway]  {${\st i_k}$}     (x5);
   \path[bond]        (a6) -- node[left,midway]  {${\st i_{k+1}}$} (x6);
   \path[bond]        (a8) -- node[left,midway]  {${\st i_d}$}     (x8);
   
   \path[bond]        (a1) -- node[right,midway] {${\st j_1}$}     (y1);
   \path[bond]        (a2) -- node[right,midway] {${\st j_2}$}     (y2);
   \path[bond]        (a4) -- node[right,midway] {${\st j_{k-1}}$} (y4);
   \path[bond]        (a5) -- node[right,midway] {${\st j_k}$}     (y5);
   \path[bond]        (a6) -- node[right,midway] {${\st j_{k+1}}$} (y6);
   \path[bond]        (a8) -- node[right,midway] {${\st j_d}$}     (y8);
   
   \path[bond]        (a1)      -- node[above,midway]  {${\st\gamma_1}$}       (a2);
   \path[bond]        (a2)      -- node[above,midway]  {${\st\gamma_2}$}       (a3.west);
   \path[bond,dashed] (a3.west) --                                             (a3.east);
   \path[bond]        (a3.east) -- node[above,midway]  {${\st\gamma_{k-2}}$}   (a4);
   \path[bond]        (a4)      -- node[above,midway]  {${\st\gamma_{k-1}}$}   (a5);
   \path[bond]        (a5)      -- node[above,midway]  {${\st\gamma_{k}}$}     (a6);
   \path[bond]        (a6)      -- node[above,midway]  {${\st\gamma_{k+1}}$}   (a7.west);
   \path[bond,dashed] (a7.west) --                                             (a7.east);
   \path[bond]        (a7.east) -- node[above,midway]  {${\st\gamma_d}$}       (a8);
   
   \path[bond]        (x1)      -- node[above,midway]  {${\st\alpha_1}$}       (x2);
   \path[bond]        (x2)      -- node[above,midway]  {${\st\alpha_2}$}       (x3.west);
   \path[bond,dashed] (x3.west) --                                             (x3.east);
   \path[bond]        (x3.east) -- node[above,midway]  {${\st\alpha_{k-2}}$}   (x4);
   \path[bond]        (x4)      -- node[above,midway]  {${\st\alpha_{k-1}}$}   (x5);
   \path[bond]        (x5)      -- node[above,midway]  {${\st\alpha_{k}}$}     (x6);
   \path[bond]        (x6)      -- node[above,midway]  {${\st\alpha_{k+1}}$}   (x7.west);
   \path[bond,dashed] (x7.west) --                                             (x7.east);
   \path[bond]        (x7.east) -- node[above,midway]  {${\st\alpha_d}$}       (x8);
   
   \path[bond]        (y1)      -- node[above,midway]  {${\st\beta_1}$}       (y2);
   \path[bond]        (y2)      -- node[above,midway]  {${\st\beta_2}$}       (y3.west);
   \path[bond,dashed] (y3.west) --                                            (y3.east);
   \path[bond]        (y3.east) -- node[above,midway]  {${\st\beta_{k-2}}$}   (y4);
   \path[bond]        (y4)      -- node[above,midway]  {${\st\beta_{k-1}}$}   (y5);
   \path[bond]        (y5)      -- node[above,midway]  {${\st\beta_{k}}$}     (y6);
   \path[bond]        (y6)      -- node[above,midway]  {${\st\beta_{k+1}}$}   (y7.west);
   \path[bond,dashed] (y7.west) --                                            (y7.east);
   \path[bond]        (y7.east) -- node[above,midway]  {${\st\beta_d}$}       (y8);
   
 \end{tikzpicture}
\endinput


==> tikz/xax2.tikz <==
 \def\ss{\scriptsize}
 \def\st{\scriptstyle}
 \def\L{\TIKZlspan}
 \def\H{\TIKZhspan}
 \tikzstyle{bond}=[draw]
 \tikzstyle{void}=[circle,minimum size=\TIKZlspan]
 \begin{tikzpicture}[x=10mm,y=-10mm]
   \node[corer]                      (a5)                   {$A^{(k)}$};    
   \node[core,fill=black!25]         (x5) [above=\H of a5]  {$X^{(k)}$};
   \node[core,fill=black!25]         (x4) [left =\L of x5]  {$X^{(k-1)}$};
   \node[core,draw=white,fill=white] (y5) [below=\H of a5]  {};
   \node[core,draw=white,fill=white] (y4) [left =\L of y5]  {};
   
   \node[corer] (a6) [right=\L of a5]  {$A^{(k+1)}$};
   \node[void]  (a7) [right=\L of a6]  {};
   \node[corer] (a8) [right=\L of a7]  {$A^{(d)}$};
   \node[corel] (a4) [left =\L of a5]  {$A^{(k-1)}$};
   \node[corel] (a3) [left =\L of a4]  {$A^{(k-2)}$};
   \node[void]  (a2) [left =\L of a3]  {};
   \node[corel] (a1) [left= \L of a2]  {$A^{(1)}$};
   
   \node[corer] (x6) [right=\L of x5]  {$X^{(k+1)}$};
   \node[void]  (x7) [right=\L of x6]  {};
   \node[corer] (x8) [right=\L of x7]  {$X^{(d)}$};
   \node[corel] (x3) [left =\L of x4]  {$X^{(k-2)}$};
   \node[void]  (x2) [left =\L of x3]  {};
   \node[corel] (x1) [left= \L of x2]  {$X^{(1)}$};
   
   \node[corer] (y6) [right=\L of y5]  {$X^{(k+1)}$};
   \node[void]  (y7) [right=\L of y6]  {};
   \node[corer] (y8) [right=\L of y7]  {$X^{(d)}$};
   \node[corel] (y3) [left =\L of y4]  {$X^{(k-2)}$};
   \node[void]  (y2) [left =\L of y3]  {};
   \node[corel] (y1) [left= \L of y2]  {$X^{(1)}$};
   
   
   \path[bond]        (a1) -- node[left,midway]  {${\st i_1}$}     (x1);
   \path[bond]        (a3) -- node[left,midway]  {${\st i_{k-2}}$} (x3);
   \path[bond]        (a4) -- node[left,midway]  {${\st i_{k-1}}$} (x4);
   \path[bond]        (a5) -- node[left,midway]  {${\st i_k}$}     (x5);
   \path[bond]        (a6) -- node[left,midway]  {${\st i_{k+1}}$} (x6);
   \path[bond]        (a8) -- node[left,midway]  {${\st i_d}$}     (x8);
   
   \path[bond]        (a1) -- node[right,midway] {${\st j_1}$}     (y1);
   \path[bond]        (a3) -- node[right,midway] {${\st j_{k-2}}$} (y3);
   \path[bond]        (a4) -- node[right,midway] {${\st j_{k-1}}$} (y4);
   \path[bond]        (a5) -- node[right,midway] {${\st j_k}$}     (y5);
   \path[bond]        (a6) -- node[right,midway] {${\st j_{k+1}}$} (y6);
   \path[bond]        (a8) -- node[right,midway] {${\st j_d}$}     (y8);
   
   \path[bond]        (a1)      -- node[above,midway]  {${\st\gamma_1}$}       (a2.west);
   \path[bond,dashed] (a2.west) --                                             (a2.east);
   \path[bond]        (a2.east) -- node[above,midway]  {${\st\gamma_{k-3}}$}   (a3);
   \path[bond]        (a3)      -- node[above,midway]  {${\st\gamma_{k-2}}$}   (a4);
   \path[bond]        (a4)      -- node[above,midway]  {${\st\gamma_{k-1}}$}   (a5);
   \path[bond]        (a5)      -- node[above,midway]  {${\st\gamma_{k}}$}     (a6);
   \path[bond]        (a6)      -- node[above,midway]  {${\st\gamma_{k+1}}$}   (a7.west);
   \path[bond,dashed] (a7.west) --                                             (a7.east);
   \path[bond]        (a7.east) -- node[above,midway]  {${\st\gamma_d}$}       (a8);
   
   \path[bond]        (x1)      -- node[above,midway]  {${\st\alpha_1}$}       (x2.west);
   \path[bond,dashed] (x2.west) --                                             (x2.east);
   \path[bond]        (x2.east) -- node[above,midway]  {${\st\alpha_{k-3}}$}   (x3);
   \path[bond]        (x3)      -- node[above,midway]  {${\st\alpha_{k-2}}$}   (x4);
   \path[bond]        (x4)      -- node[above,midway]  {${\st\alpha_{k-1}}$}   (x5);
   \path[bond]        (x5)      -- node[above,midway]  {${\st\alpha_{k}}$}     (x6);
   \path[bond]        (x6)      -- node[above,midway]  {${\st\alpha_{k+1}}$}   (x7.west);
   \path[bond,dashed] (x7.west) --                                             (x7.east);
   \path[bond]        (x7.east) -- node[above,midway]  {${\st\alpha_d}$}       (x8);
   
   \path[bond]        (y1)      -- node[above,midway]  {${\st\beta_1}$}       (y2.west);
   \path[bond,dashed] (y2.west) --                                            (y2.east);
   \path[bond]        (y2.east) -- node[above,midway]  {${\st\beta_{k-3}}$}   (y3);
   \path[bond]        (y3)      -- node[above,midway]  {${\st\beta_{k-2}}$}   (y4);
  %\path[bond]        (y4)      -- node[above,midway]  {${\st\beta_{k-1}}$}   (y5);
   \path[bond]        (y5)      -- node[above,midway]  {${\st\beta_{k}}$}     (y6);
   \path[bond]        (y6)      -- node[above,midway]  {${\st\beta_{k+1}}$}   (y7.west);
   \path[bond,dashed] (y7.west) --                                            (y7.east);
   \path[bond]        (y7.east) -- node[above,midway]  {${\st\beta_d}$}       (y8);
   
 \end{tikzpicture}
\endinput

